Model Predictive Control of Non-Holonomic Vehicles: Beyond Differential-Drive

Non-holonomic vehicles are of immense practical value and increasingly subject to automation. However, controlling them accurately, e.g., when parking, is known to be challenging for automatic control methods, including model predictive control (MPC). Combining results from MPC theory and sub-Riemannian geometry in the form of homogeneous nilpotent system approximations, this paper proposes a comprehensive, ready-to-apply design procedure for MPC controllers to steer controllable, driftless non-holonomic vehicles into given setpoints. It can be ascertained that the resulting controllers nominally asymptotically stabilize the setpoint for a large-enough prediction horizon. The design procedure is exemplarily applied to four vehicles, including the kinematic car and a differentially driven mobile robot with up to two trailers. The controllers use a non-quadratic cost function tailored to the non-holonomic kinematics. Novelly, for the considered example vehicles, it is proven that a quadratic cost employed in an otherwise similar controller is insufficient to reliably asymptotically stabilize the closed loop. Since quadratic costs are the conventional choice in control, this highlights the relevance of the findings. To the knowledge of the authors, it is the first time that MPC controllers of the proposed structure are applied to non-holonomic vehicles beyond very simple ones, in particular (partly) on hardware.

==> src/data/KC_plane.txt <==
0	0.2
0.0104164781688745	0.199999058155086
0.0208318238927147	0.199992465930486
0.0312448953675311	0.199974577387165
0.0416545329206496	0.199939755086628
0.0520595498195982	0.199882374550713
0.0624587228503741	0.199796828932787
0.0728507844807871	0.199677533015606
0.0832344127825724	0.199518928547831
0.0936082240156746	0.199315488337831
0.103970763333244	0.199061721632695
0.114320496639394	0.198752179106874
0.124655802832182	0.19838145788639
0.134974964986009	0.197944207676396
0.145276163791883	0.197435135628589
0.155557469047347	0.196849013159243
0.165816833199432	0.196180681577547
0.176052084293755	0.195425058727612
0.186260919132842	0.194577146132731
0.196440897816186	0.193632035219247
0.206589437112987	0.192584915775522
0.216703805873334	0.191431082520939
0.2267811196354	0.190165943785177
0.236818336328526	0.188785029544654
0.246812252398403	0.187283999846928
0.246812252398403	0.187283999846928
0.256780693388306	0.185656555019496
0.266742692524893	0.183901192260108
0.276696820350852	0.182020894507901
0.286641760258646	0.180018674656105
0.296576306756109	0.177897572895436
0.30649936307716	0.175660653430623
0.316409939316533	0.173311002160084
0.32630714996936	0.17085172387305
0.33619021163546	0.168285939900295
0.346058440729774	0.165616785953651
0.355911250711529	0.162847409774873
0.365748149916506	0.15998096944996
0.37556873857786	0.157020631305865
0.385372706415485	0.153969568380182
0.395159829860163	0.150830958803937
0.404929969143193	0.147607984299005
0.414683065827545	0.144303829016077
0.424419139545529	0.14092167817534
0.434138285535143	0.137464717156904
0.443840671476387	0.133936130459635
0.453526534625697	0.130339100893928
0.463196179016298	0.126676808886176
0.472849972163109	0.122952431797669
0.482488342451591	0.119169143474373
0.482488342451591	0.119169143474373
0.491615848433309	0.115529822922275
0.500735165648109	0.111843615845136
0.509846977873653	0.108115590384592
0.518952038530978	0.104350821043866
0.528051163330762	0.10055438761056
0.537145220589042	0.0967313739583527
0.546235123951004	0.0928868672796457
0.555321823087436	0.0890259572212298
0.564406295316437	0.0851537352303805
0.573489537448059	0.0812752939688376
0.582572556205127	0.0773957267023543
0.59165636089423	0.0735201268530236
0.600741953561096	0.0696535874014088
0.609830321208105	0.0658012004046359
0.618922426983463	0.0619680563986536
0.628019201151143	0.0581592437193442
0.637121533549124	0.054379847855831
0.646230263818384	0.0506349504765001
0.65534617415498	0.0469296285893349
0.66446998014994	0.0432689533064433
0.673602322660152	0.0396579885557132
0.682743759984858	0.0361017896519233
0.691894758851903	0.0326054013709175
0.70105568740953	0.0291738562194356
0.70105568740953	0.0291738562194356
0.705132971808431	0.0276698521521726
0.709215039857528	0.0261786156167226
0.713301846838925	0.0247001489983325
0.717393348106669	0.0232344545116551
0.721489499087246	0.0217815342013161
0.725590255280223	0.0203413899426542
0.72969557225872	0.0189140234422755
0.73380540567001	0.0174994362387578
0.737919711236055	0.0160976297032844
0.742038444754016	0.0147086050402584
0.746161562096851	0.0133323632880246
0.750289019213772	0.0119689053194216
0.754420772130841	0.0106182318425236
0.758556776951451	0.00928034340122874
0.762696989856855	0.00795524037592618
0.766841367106712	0.00664292298418286
0.770989865039537	0.00534339128131952
0.775142440073286	0.00405664516116188
0.77929904870579	0.00278268435660162
0.783459647515298	0.00152150844031074
0.787624193160966	0.000273116825382718
0.79179264238332	-0.000962491234045284
0.795964952004801	-0.00218531664206483
0.800141078930182	-0.00339536046042273
0.800141078930182	-0.00339536046042273
0.800369395317993	-0.00346111634071961
0.800598032179958	-0.00352692614675611
0.800826963912577	-0.00359278548065268
0.801056164875593	-0.00365868996067355
0.80128560939482	-0.00372463522001172
0.801515271765841	-0.00379061690519371
0.80174512625677	-0.00385663067488091
0.801975147111771	-0.0039226721983317
0.802205308554208	-0.00398873715402144
0.802435584789718	-0.0040548212282896
0.802665950009799	-0.00412092011375532
0.802896378394557	-0.00418702950809965
0.803126844116401	-0.00425314511242635
0.803357321342963	-0.00431926262996646
0.803587784240408	-0.00438537776460059
0.803818206976844	-0.00445148621934743
0.804048563725173	-0.00451758369509117
0.804278828666812	-0.00458366588893095
0.804508975994462	-0.00464972849295153
0.804738979915636	-0.00471576719265843
0.80496881465582	-0.0047817776655875
0.805198454461537	-0.00484775557995181
0.805427873603921	-0.0049136965930781
0.805657046381531	-0.0049795963501784
0.805657046381531	-0.0049795963501784
0.79964589152737	-0.00326222527878037
0.793635868274176	-0.0015697113146783
0.787627189506518	9.58436004469018e-05
0.781620096120039	0.001732350286735
0.77561485910466	0.00333773358485218
0.769611781612032	0.0049099336892281
0.763611200667993	0.00644690731934131
0.757613489315015	0.00794662929263542
0.751619058156242	0.00940709374027677
0.745628357272456	0.0108263157268029
0.739641877837771	0.012202332734173
0.733660153656205	0.0135332061811958
0.727683762837709	0.0148170232448523
0.721713329025158	0.0160518983101582
0.715749522940748	0.017235974986254
0.709793063510371	0.0183674277411112
0.703844719069646	0.0194444638363477
0.697905308466679	0.0204653253576005
0.691975701916969	0.0214282909842565
0.686056821971455	0.022331678344363
0.680149644140562	0.0231738458159897
0.674255197574753	0.0239531948982501
0.668374565530531	0.0246681723419715
0.662508885730675	0.0253172723888433
0.662508885730675	0.0253172723888433
0.654829263094526	0.0260686864174459
0.647110561268083	0.0267142748557057
0.639355300001014	0.0272561556462686
0.631565897435452	0.0276965551511385
0.623744669856732	0.0280378035548707
0.615893831777454	0.0282823289813403
0.608015496279455	0.0284326531924307
0.600111675758129	0.0284913862260818
0.592184282917864	0.0284612217262815
0.584235131972199	0.0283449325086945
0.576265940391962	0.0281453655338511
0.568278330445875	0.0278654381690896
0.560273831555394	0.0275081333283035
0.552253882389561	0.027076495765966
0.544219833437544	0.0265736279955453
0.536172949914153	0.0260026862714777
0.528114414346988	0.0253668773259419
0.520045330181094	0.0246694542949777
0.511966724623889	0.0239137137978733
0.50387955243013	0.0231029923519674
0.495784699466739	0.022240663309532
0.487682986290227	0.0213301339813313
0.479575172489351	0.0203748424346876
0.471461960212388	0.01937825506788
0.471461960212388	0.01937825506788
0.466783299828817	0.0187864912370929
0.462101484742899	0.0181830397620796
0.457416844868822	0.0175690144127081
0.452729702830207	0.0169455347658207
0.448040374623381	0.0163137256366993
0.443349170497168	0.0156747163452401
0.438656395617982	0.0150296401731045
0.433962350924301	0.0143796336762584
0.429267333900383	0.0137258360753487
0.42457163933184	0.0130693886641713
0.419875560196572	0.0124114341219609
0.415179388348033	0.0117531159882695
0.410483415434794	0.0110955779588327
0.405787933628618	0.0104399633300106
0.401093236449005	0.00978741436603492
0.396399619608437	0.0091390716494544
0.391707381717801	0.00849607353337818
0.387016825199193	0.00785955542596681
0.382328256961846	0.00723064925363109
0.377641989254422	0.00661048277229103
0.372958340419193	0.00600017894699717
0.368277635615615	0.00540085534259432
0.363600207650792	0.00481362340712873
0.358926397622536	0.00423958790037192
0.358926397622536	0.00423958790037192
0.356229762225302	0.00391460893306311
0.353534596938408	0.00359462218193004
0.350840977601486	0.00327984515092115
0.348148981279002	0.00297049427372436
0.34545868630124	0.00266678487037292
0.342770172316818	0.00236893109022768
0.340083520331171	0.00207714586911324
0.337398812754614	0.00179164087429556
0.334716133444446	0.00151262645489916
0.332035567745029	0.00124031159327403
0.329357202533548	0.000974903847677423
0.326681126254193	0.000716609308080649
0.324007428962873	0.000465632536344155
0.321336202361549	0.000222176518568643
0.318667539836188	-1.35573894680149e-05
0.316001536494406	-0.000241369518745643
0.313338289196115	-0.000461061934748382
0.310677896591955	-0.00067243850008165
0.308020459150909	-0.0008753049215595
0.305366079194168	-0.00106946881063794
0.302714860924058	-0.00125473973788588
0.300066910451021	-0.00143092928637325
0.297422335823436	-0.00159785111433897
0.294781247049905	-0.00175532100498029
0.294781247049905	-0.00175532100498029
0.291268868429701	-0.00195023210057906
0.287750128528755	-0.00212916564263565
0.284225241651806	-0.00229243040938069
0.280694417823714	-0.00244033965987618
0.277157862833177	-0.00257321101952641
0.27361577829444	-0.00269136633227223
0.270068361696495	-0.00279513155141193
0.266515806469214	-0.00288483660184489
0.262958302046454	-0.00296081525829302
0.25939603393002	-0.0030234050279158
0.255829183768756	-0.00307294701468973
0.252257929421449	-0.00310978581670175
0.248682445044867	-0.00313426938975773
0.245102901166355	-0.00314674894090792
0.241519464768657	-0.00314757880863636
0.237932299380618	-0.00313711634156134
0.234341565155196	-0.00311572179757629
0.230747418974385	-0.00308375821423552
0.227150014529708	-0.00304159131314253
0.223549502427037	-0.0029895893793853
0.219946030283174	-0.00292812315509288
0.216339742821376	-0.00285756573680581
0.212730781985599	-0.00277829245739745
0.209119287032269	-0.00269068079392018
0.209119287032269	-0.00269068079392018
0.207368908188483	-0.00264536081066273
0.205617474121212	-0.00259824250566843
0.203865036447782	-0.00254940888979716
0.202111646568667	-0.00249894332019564
0.20035735567624	-0.00244692948495788
0.198602214766367	-0.00239345138314133
0.19684627464718	-0.0023385933098671
0.195089585950339	-0.00228243983734105
0.193332199141276	-0.00222507579790887
0.191574164529199	-0.00216658626755826
0.18981553227897	-0.00210705654665776
0.188056352420235	-0.00204657214522138
0.186296674859803	-0.00198521876313098
0.184536549391514	-0.00192308227452697
0.18277602570749	-0.00186024871006155
0.181015153409786	-0.00179680423872178
0.179253982020191	-0.00173283515255774
0.177492560993067	-0.00166842784683231
0.175730939724964	-0.00160366880521469
0.173969167566888	-0.00153864458091177
0.172207293835337	-0.00147344177981404
0.170445367823019	-0.00140814704407758
0.168683438811393	-0.00134284703301753
0.166921556080552	-0.00127762840803255
0.166921556080552	-0.00127762840803255
0.165505713030395	-0.00122533387488061
0.164089953203108	-0.00117319113225553
0.162674300397952	-0.00112124351724909
0.161258778430026	-0.00106953434381083
0.159843411134002	-0.00101810689727505
0.158428222367729	-0.000967004429066162
0.157013236015447	-0.000916270151954836
0.155598475991787	-0.000865947234150657
0.154183966244743	-0.000816078794887238
0.152769730759587	-0.000766707898583992
0.151355793562139	-0.00071787754996974
0.149942178722183	-0.000669630688923272
0.148528910357208	-0.000622010184833792
0.147116012635361	-0.000575058832101752
0.145703509779372	-0.000528819344133182
0.144291426069528	-0.000483334348762827
0.142879785847228	-0.000438646382729565
0.141468613518395	-0.000394797886353854
0.140057933556496	-0.000351831198767506
0.138647770506282	-0.00030978855197084
0.137238148986559	-0.000268712066389829
0.135829093693812	-0.000228643744998979
0.1344206294052	-0.000189625468435765
0.133012780981781	-0.000151698989652102
0.133012780981781	-0.000151698989652102
0.131996222995075	-0.000125003511005046
0.130979728940131	-9.88955663040329e-05
0.129963299547424	-7.33786365372752e-05
0.128946935553544	-4.84562007008701e-05
0.12793063770122	-2.41317357830639e-05
0.126914406739364	-4.08716743596835e-07
0.125898243423094	2.27093835018052e-05
0.124882148513779	4.5219094101276e-05
0.123866122779061	6.71169462846745e-05
0.122850166992898	8.83994733810561e-05
0.121834281935592	0.00010906321083923
0.120818468393823	0.000129104696243565
0.119802727160684	0.000148520469335345
0.118787059035713	0.00016730707202974
0.117771464824925	0.000185461048435182
0.11675594534085	0.000202978944873381
0.115740501402558	0.000219857309896202
0.1147251338357	0.000236092694307758
0.113709843472534	0.000251681651180999
0.112694631151963	0.000266620735878933
0.111679497719566	0.000280906506073737
0.110664444027628	0.000294535521765433
0.109649470935177	0.000307504345303792
0.108634579308014	0.000319809541405689
0.108634579308014	0.000319809541405689
0.106890312832239	0.000339410795978021
0.10514535186749	0.000357098436023886
0.103399715284033	0.000372917428199487
0.101653421811677	0.000386912865490894
0.0999064900425459	0.000399129964262104
0.0981589384347322	0.000409614060422146
0.0964107853150428	0.000418410606576596
0.0946620488825248	0.000425565168410517
0.0929127472116528	0.000431123421469513
0.0911628982554411	0.00043513114803526
0.0894125198491235	0.000437634233489214
0.0876616297129828	0.000438678663538909
0.085910245456177	0.000438310520506316
0.0841583845797892	0.000436575980407278
0.0824060644803024	0.00043352130964022
0.0806533024532	0.000429192861604858
0.078900115695996	0.000423637073868944
0.0771465213122074	0.000416900464496064
0.0753925363143345	0.000409029629314039
0.0736381776276703	0.00040007123844288
0.071883462093735	0.000390072033201968
0.07012840647362	0.000379078823104726
0.0683730274519145	0.000367138482370315
0.0666173416398101	0.000354297947178279
0.0666173416398101	0.000354297947178279
0.0657614732904616	0.000347727745150049
0.0649054827821532	0.000340964483234246
0.0640493765731716	0.0003340182537217
0.0631931611162058	0.000326899158512636
0.0623368428586176	0.000319617308644858
0.061480428242794	0.00031218282367867
0.0606239237064119	0.000304605831237988
0.059767335682775	0.000296896466425502
0.0589106706011166	0.000289064871300163
0.0580539348868946	0.000281121194368212
0.0571971349621366	0.000273075589988595
0.056340277245706	0.000264938217917861
0.0554833681536572	0.000256719242699045
0.0546264140995186	0.000248428833179102
0.0537694214946133	0.000240077161960068
0.0529123967483887	0.000231674404836656
0.0520553462686935	0.000223230740323597
0.0511982764621388	0.000214756349041074
0.0503411937343678	0.000206261413256178
0.0494841044903981	0.000197756116298453
0.0486270151349303	0.000189250642037706
0.0477699320726461	0.00018075517437529
0.0469128617085568	0.000172279896651991
0.0460558104482784	0.000163834991180813
0.0460558104482784	0.000163834991180813
0.045335083480722	0.000156764048623708
0.0446143762525944	0.000149727323756399
0.0438936919700084	0.000142730368382726
0.0431730338398979	0.000135778733054672
0.0424524050701175	0.000128877966919179
0.0417318088695737	0.000122033617518438
0.0410112484483217	0.000115251230640862
0.0402907270176895	0.000108536350131113
0.0395702477903884	0.000101894517720358
0.0388498139806208	9.53312728608783e-05
0.0381294288042055	8.88521525328336e-05
0.0374090954786737	8.24626910963255e-05
0.0366888172233979	7.61684200927081e-05
0.0359685972596931	6.9974868087664e-05
0.0352484388109319	6.38875604926976e-05
0.0345283451026626	5.79120193821726e-05
0.0338083193627078	5.20537633395237e-05
0.0330883648212929	4.63183072572486e-05
0.0323684847111411	4.07111621876475e-05
0.0316486822675953	3.52378351525437e-05
0.0309289607287261	2.99038289732363e-05
0.0302093233354369	2.47146421048123e-05
0.0294897733315863	1.96757684432522e-05
0.0287703139640838	1.47926971731965e-05
0.0287703139640838	1.47926971731965e-05
0.0282516270435675	1.13713185971673e-05
0.0277329406962115	8.03350485904143e-06
0.0272142549358101	4.77930235207011e-06
0.02669556977618	1.60875746677171e-06
0.0261768852311608	-1.47808340907589e-06
0.025658201314614	-4.48117389044483e-06
0.0251395180404243	-7.40046759506217e-06
0.0246208354224984	-1.0235918143419e-05
0.0241021534747659	-1.29874791587787e-05
0.0235834722111787	-1.56551042671826e-05
0.0230647916457117	-1.82387470974591e-05
0.0225461117923618	-2.07383612812314e-05
0.0220274326651489	-2.31539004529241e-05
0.0215087542781155	-2.54853182497714e-05
0.0209900766453266	-2.77325683118253e-05
0.0204713997808698	-2.98956042819628e-05
0.0199527236988556	-3.19743798058929e-05
0.0194340484134169	-3.39688485321659e-05
0.0189153739387093	-3.58789641121798e-05
0.0183967002889112	-3.77046802001882e-05
0.0178780274782237	-3.9445950453309e-05
0.0173593555208704	-4.11027285315307e-05
0.016840684431098	-4.26749680977213e-05
0.0163220142231755	-4.41626228176358e-05
0.0163220142231755	-4.41626228176358e-05
0.0154205883642257	-4.65478152512843e-05
0.0145190763100776	-4.86838892232093e-05
0.013617480299997	-5.05770793408055e-05
0.0127158025683978	-5.22336243064215e-05
0.0118140453449503	-5.36597668222892e-05
0.0109122108547219	-5.48617534667244e-05
0.0100103013182838	-5.58458346018632e-05
0.00910831895184522	-5.66182642561907e-05
0.00820626596737451	-5.71853000197026e-05
0.0073041445727171	-5.75532029418781e-05
0.0064019569717335	-5.77282374126125e-05
0.00549970536440482	-5.77166710711658e-05
0.00459739194697536	-5.75247746840087e-05
0.00369501891206519	-5.7158822048453e-05
0.00279258844879777	-5.66250898831393e-05
0.00189010274293225	-5.59298577159175e-05
0.000987563976973719	-5.50794077896944e-05
8.49743303171848e-05	-5.40800249401111e-05
-0.000817664020644232	-5.29379965043485e-05
-0.00172034890238232	-5.1659612204974e-05
-0.00262307814411084	-5.02511640462412e-05
-0.00352584957766545	-4.8718946213135e-05
-0.00442866103736413	-4.70692549539467e-05
-0.0053315103598971	-4.53083884876813e-05
-0.0053315103598971	-4.53083884876813e-05
-0.00578037499664591	-4.43936552301183e-05
-0.00622925471395191	-4.34543833197654e-05
-0.00667814865154908	-4.24919690465832e-05
-0.00712705594935954	-4.15078090099591e-05
-0.00757597574748363	-4.05033001021718e-05
-0.00802490718618697	-3.94798394868359e-05
-0.00847384940589046	-3.84388245828183e-05
-0.00892280154715793	-3.73816530437393e-05
-0.00937176275068517	-3.63097227396565e-05
-0.0098207321572888	-3.52244317392237e-05
-0.0102697089078937	-3.41271782888461e-05
-0.0107186921435236	-3.3019360796725e-05
-0.0111676810052875	-3.19023778114327e-05
-0.0116166746343696	-3.07776280049922e-05
-0.0120656721720179	-2.96465101536337e-05
-0.0125146727595317	-2.85104231180743e-05
-0.0129636755382516	-2.73707658269444e-05
-0.0134126796495468	-2.62289372552369e-05
-0.0138616842348047	-2.5086336408228e-05
-0.0143106884354186	-2.39443623009818e-05
-0.0147596913927769	-2.28044139400377e-05
-0.0152086922482517	-2.16678903055717e-05
-0.0156576901431864	-2.05361903306315e-05
-0.0161066842188858	-1.94107128847517e-05
-0.0161066842188858	-1.94107128847517e-05
-0.0164984830729368	-1.84347535623083e-05
-0.0168902783961924	-1.74654052977787e-05
-0.0172820697565074	-1.65034768489743e-05
-0.0176738567216947	-1.55497769160496e-05
-0.0180656388595215	-1.46051141359871e-05
-0.018457415737704	-1.36702970754076e-05
-0.0188491869239036	-1.2746134225205e-05
-0.0192409519857218	-1.18334339937083e-05
-0.019632710490696	-1.09330047005707e-05
-0.0200244620062951	-1.00456545708169e-05
-0.0204162060999142	-9.17219172788828e-06
-0.0208079423388713	-8.31342418831798e-06
-0.0211996702904018	-7.47015985458144e-06
-0.0215913895216544	-6.64320650944908e-06
-0.0219830995996866	-5.83337180956309e-06
-0.0223748000914598	-5.04146327885512e-06
-0.0227664905638356	-4.26828830301334e-06
-0.0231581705835702	-3.51465412228743e-06
-0.0235498397173111	-2.78136782612018e-06
-0.0239414975315916	-2.06923634630382e-06
-0.0243331435928268	-1.3790664508645e-06
-0.0247247774673091	-7.11664738104928e-07
-0.0251163987212034	-6.78376296687408e-08
-0.025508006920543	5.51608634932392e-07
-0.025508006920543	5.51608634932392e-07
-0.0258426518785527	1.06119002155788e-06
-0.0261773045155169	1.55280384575892e-06
-0.0265119646601843	2.02684783063814e-06
-0.026846632141362	2.48371976177749e-06
-0.0271813067879148	2.92381748598406e-06
-0.0275159884287638	3.34753890965508e-06
-0.0278506768928851	3.75528199755784e-06
-0.0281853720093081	4.14744477127529e-06
-0.0285200736071148	4.52442530781733e-06
-0.0288547815154379	4.88662173826785e-06
-0.0291894955634598	5.23443224620473e-06
-0.0295242155804111	5.56825506649049e-06
-0.0298589413955694	5.88848848364825e-06
-0.0301936728382578	6.1955308305796e-06
-0.0305284097378438	6.48978048710652e-06
-0.0308631519237378	6.77163587847708e-06
-0.0311978992253916	7.04149547410995e-06
-0.0315326514722977	7.29975778596208e-06
-0.0318674084939871	7.54682136731057e-06
-0.0322021701200285	7.78308481120071e-06
-0.032536936180027	8.00894674905921e-06
-0.0328717065036227	8.2248058493434e-06
-0.0332064809204888	8.4310608159692e-06
-0.0335412592603314	8.6281103870708e-06
-0.0335412592603314	8.6281103870708e-06
-0.0332525166384777	8.45879318327943e-06
-0.0329637705426756	8.28325794978303e-06
-0.0326750211612302	8.10184137646461e-06
-0.0323862686824285	7.91488017997567e-06
-0.03209751329454	7.72271110238042e-06
-0.0318087551858176	7.5256709093881e-06
-0.0315199945444994	7.32409638903431e-06
-0.031231231558809	7.11832434999994e-06
-0.0309424664169568	6.90869162010929e-06
-0.0306536993071412	6.69553504486709e-06
-0.0303649304175496	6.47919148574912e-06
-0.0300761599363593	6.25999781889385e-06
-0.0297873880517388	6.03829093334555e-06
-0.0294986149518485	5.8144077296667e-06
-0.0292098408248422	5.58868511835996e-06
-0.0289210658588678	5.36146001825109e-06
-0.0286322902420684	5.13306935512977e-06
-0.0283435141625838	4.90385005998233e-06
-0.0280547378085508	4.67413906767322e-06
-0.0277659613681048	4.44427331526433e-06
-0.0274771850293809	4.21458974051316e-06
-0.0271884089805145	3.98542528041009e-06
-0.0268996334096428	3.75711686947551e-06
-0.0266108585049055	3.53000143841622e-06
-0.0266108585049055	3.53000143841622e-06
-0.0263721801845901	3.3434233040622e-06
-0.0261335024984605	3.15806709887696e-06
-0.0258948255382983	2.97410964255681e-06
-0.0256561493958883	2.79172775100869e-06
-0.0254174741630184	2.6110982359302e-06
-0.0251787999314801	2.43239790426211e-06
-0.0249401267930686	2.25580355777992e-06
-0.0247014548395836	2.08149199257321e-06
-0.0244627841628292	1.90963999858032e-06
-0.0242241148546147	1.74042435913521e-06
-0.0239854470067546	1.57402185043796e-06
-0.0237467807110691	1.41060924114938e-06
-0.0235081160593844	1.25036329184673e-06
-0.0232694531435332	1.09346075459387e-06
-0.0230307920553548	9.40078372452295e-07
-0.0227921328866959	7.90392878980097e-07
-0.0225534757294105	6.44580997810864e-07
-0.0223148206753603	5.02819442106016e-07
-0.0220761678164155	3.65284914146289e-07
-0.0218375172444546	2.32154104810876e-07
-0.021598869051365	1.03603693112031e-07
-0.0213602233290435	-2.0189654258219e-08
-0.0211215801693964	-1.39049283455836e-07
-0.0208829396643402	-2.52798553901197e-07
-0.0208829396643402	-2.52798553901197e-07
-0.020560632993382	-3.98108493651875e-07
-0.0202383241962935	-5.339654387552e-07
-0.0199160133155977	-6.60557133299359e-07
-0.0195937003938015	-7.78071329865282e-07
-0.0192713854733963	-8.86695789374072e-07
-0.0189490685968582	-9.8661828088813e-07
-0.0186267498066483	-1.07802658146272e-06
-0.0183044291452131	-1.16110847595691e-06
-0.0179821066549848	-1.2360517568647e-06
-0.0176597823783816	-1.30304422415048e-06
-0.017337456357808	-1.36227368505686e-06
-0.0170151286356552	-1.4139279539577e-06
-0.0166927992543014	-1.45819485216058e-06
-0.016370468256112	-1.49526220775094e-06
-0.0160481356834401	-1.52531785541486e-06
-0.0157258015786267	-1.54854963625737e-06
-0.0154034659840012	-1.56514539764988e-06
-0.0150811289418814	-1.57529299303173e-06
-0.0147587904945742	-1.57918028176223e-06
-0.0144364506843755	-1.57699512893194e-06
-0.014114109553571	-1.56892540519425e-06
-0.0137917671444362	-1.55515898660118e-06
-0.0134694234992367	-1.53588375441239e-06
-0.0131470786602287	-1.51128759494447e-06
-0.0131470786602287	-1.51128759494447e-06
-0.0129298458268365	-1.49181232125459e-06
-0.0127126121213597	-1.47010599950593e-06
-0.0124953775829901	-1.44626882202594e-06
-0.0122781422509166	-1.4204009838261e-06
-0.0120609061643253	-1.39260268249033e-06
-0.0118436693623999	-1.36297411802952e-06
-0.0116264318843216	-1.33161549277298e-06
-0.0114091937692696	-1.29862701123014e-06
-0.0111919550564205	-1.2641088799669e-06
-0.0109747157849492	-1.2281613074853e-06
-0.0107574759940288	-1.19088450408279e-06
-0.0105402357228304	-1.1523786817446e-06
-0.0103229950105236	-1.11274405399913e-06
-0.0101057538962765	-1.07208083580381e-06
-0.00988851241925592	-1.03048924341519e-06
-0.00967127061862739	-9.88069494255916e-07
-0.00945402853355539	-9.44921806802843e-07
-0.00923678620320339	-9.01146400441637e-07
-0.00901954366673408	-8.5684349535827e-07
-0.00880230096330946	-8.12113312400717e-07
-0.00858505813209094	-7.67056072955368e-07
-0.00836781521223952	-7.2177199882668e-07
-0.00815057224291591	-6.76361312097045e-07
-0.00793332926328062	-6.30924235016226e-07
-0.00793332926328062	-6.30924235016226e-07
-0.00781783031683643	-6.06791981365696e-07
-0.00770233139368534	-5.8270189065091e-07
-0.00758683250559072	-5.58675255724301e-07
-0.00747133366431596	-5.34733369393412e-07
-0.00735583488162454	-5.1089752440553e-07
-0.00724033616927993	-4.8718901343158e-07
-0.00712483753904571	-4.63629129052814e-07
-0.00700933900268552	-4.40239163743325e-07
-0.00689384057196307	-4.17040409856944e-07
-0.00677834225864218	-3.94054159610809e-07
-0.00666284407448679	-3.71301705070333e-07
-0.00654734603126091	-3.48804338134932e-07
-0.00643184814072872	-3.26583350521032e-07
-0.00631635041465453	-3.04660033749177e-07
-0.00620085286480278	-2.83055679126737e-07
-0.00608535550293808	-2.61791577734087e-07
-0.00596985834082522	-2.40889020409155e-07
-0.00585436139022914	-2.20369297731316e-07
-0.00573886466291499	-2.00253700008083e-07
-0.00562336817064814	-1.80563517257615e-07
-0.00550787192519412	-1.61320039195624e-07
-0.00539237593831873	-1.42544555218929e-07
-0.005276880221788	-1.24258354390518e-07
-0.00516138478736815	-1.06482725424767e-07
-0.00516138478736815	-1.06482725424767e-07
-0.00509424548556292	-9.63923600495854e-08
-0.00502710625819894	-8.64848038197737e-08
-0.00495996710653188	-7.67631387736317e-08
-0.00489282803181749	-6.72304469251106e-08
-0.00482568903531153	-5.78898102634539e-08
-0.00475855011826977	-4.8744310752731e-08
-0.00469141128194803	-3.97970303314963e-08
-0.00462427252760215	-3.10510509123451e-08
-0.00455713385648796	-2.25094543815171e-08
-0.00448999526986137	-1.41753225985172e-08
-0.00442285676897829	-6.0517373956642e-09
-0.00435571835509465	1.85821942225469e-09
-0.00428858002946643	9.55146607844086e-09
-0.00422144179334963	1.70249208244508e-08
-0.00415430364800026	2.42755019406122e-08
-0.00408716559467438	3.13001277364448e-08
-0.00402002763462808	3.8095716551019e-08
-0.00395288976911746	4.46591867534217e-08
-0.00388575199939868	5.09874567430993e-08
-0.0038186143267279	5.70774449503003e-08
-0.00375147675236133	6.29260698364712e-08
-0.00368433927755521	6.85302498946381e-08
-0.00361720190356581	7.38869036498545e-08
-0.00355006463164942	7.89929496595562e-08
-0.00355006463164942	7.89929496595562e-08
-0.00346009327507841	8.54397869991695e-08
-0.00337012173284068	9.1438594843992e-08
-0.00328015000806455	9.69969150965203e-08
-0.00319017810387827	1.02122289766302e-07
-0.00310020602340998	1.06822260968317e-07
-0.0030102337697877	1.11104370920872e-07
-0.00292026134613937	1.1497616194402e-07
-0.00283028875559284	1.18445176457557e-07
-0.00274031600127583	1.21518956979229e-07
-0.00265034308631601	1.24205046122985e-07
-0.00256037001384093	1.26510986596935e-07
-0.00247039678697805	1.28444321201791e-07
-0.00238042340885475	1.30012592828767e-07
-0.00229044988259833	1.31223344457925e-07
-0.00220047621133598	1.32084119156289e-07
-0.00211050239819484	1.32602460075914e-07
-0.00202052844630195	1.32785910452266e-07
-0.00193055435878427	1.32642013602112e-07
-0.00184058013876868	1.32178312921942e-07
-0.001750605789382	1.31402351885968e-07
-0.00166063131375096	1.30321674044329e-07
-0.00157065671500222	1.28943823021343e-07
-0.00148068199626238	1.27276342513478e-07
-0.00139070716065796	1.25326776287744e-07
-0.00139070716065796	1.25326776287744e-07
-0.00151089833665957	1.27873483938859e-07
-0.00163108966516189	1.29944201135588e-07
-0.00175128114170787	1.31552832687357e-07
-0.00187147276184057	1.32713283523323e-07
-0.0019916645211032	1.33439458689193e-07
-0.00211185641503915	1.33745263343077e-07
-0.00223204843919192	1.33644602752386e-07
-0.00235224058910515	1.33151382289895e-07
-0.00247243286032264	1.32279507430209e-07
-0.00259262524838828	1.31042883746334e-07
-0.00271281774884609	1.29455416905663e-07
-0.00283301035724024	1.27531012666904e-07
-0.00295320306911497	1.25283576875959e-07
-0.00307339588001464	1.22727015462662e-07
-0.00319358878548374	1.1987523443708e-07
-0.00331378178106683	1.16742139885712e-07
-0.00343397486230856	1.13341637968304e-07
-0.0035541680247537	1.09687634913696e-07
-0.00367436126394709	1.05794037016729e-07
-0.00379455457543363	1.01674750634301e-07
-0.00391474795475834	9.73436821818395e-08
-0.00403494139746627	9.28147381298694e-08
-0.00415513489910253	8.81018250000167e-08
-0.00427532845521236	8.32188493618527e-08
-0.00427532845521236	8.32188493618527e-08
-0.00432368835734934	8.12095232634539e-08
-0.00437204827564231	7.91768763927519e-08
-0.00442040820873413	7.71228677558144e-08
-0.00446876815526761	7.50494563628878e-08
-0.0045171281138856	7.29586012280573e-08
-0.00456548808323095	7.08522613688041e-08
-0.00461384806194648	6.87323958056761e-08
-0.00466220804867505	6.66009635618669e-08
-0.0047105680420595	6.44599236628394e-08
-0.00475892804074268	6.23112351359602e-08
-0.00480728804336742	6.01568570100714e-08
-0.00485564804857658	5.79987483151628e-08
-0.00490400805501301	5.58388680819328e-08
-0.00495236806131954	5.36791753414405e-08
-0.00500072806613903	5.15216291247106e-08
-0.00504908806811433	4.93681884623291e-08
-0.00509744806588828	4.72208123841026e-08
-0.00514580805810373	4.50814599186158e-08
-0.00519416804340353	4.29520900929019e-08
-0.0052425280204305	4.08346619320216e-08
-0.00529088798782751	3.87311344586866e-08
-0.00533924794423739	3.66434666928942e-08
-0.00538760788830298	3.4573617651501e-08
-0.00543596781866712	3.25235463478855e-08
-0.00543596781866712	3.25235463478855e-08
-0.00547764693136008	3.07740143882934e-08
-0.00551932603446709	2.90416395940534e-08
-0.00556100512742305	2.73274333899262e-08
-0.00560268420966284	2.56324071989438e-08
-0.00564436328062136	2.39575724423246e-08
-0.00568604233973349	2.23039405393626e-08
-0.00572772138643411	2.06725229073459e-08
-0.00576940042015812	1.90643309614516e-08
-0.00581107944034039	1.74803761146509e-08
-0.00585275844641581	1.59216697776195e-08
-0.00589443743781925	1.43892233586296e-08
-0.00593611641398559	1.28840482634684e-08
-0.0059777953743497	1.14071558953289e-08
-0.00601947431834647	9.95955765472292e-09
-0.00606115324541076	8.54226493938216e-09
-0.00610283215497745	7.15628914415807e-09
-0.00614451104648139	5.80264166093648e-09
-0.00618618991935746	4.48233387852696e-09
-0.00622786877304052	3.19637718258114e-09
-0.00626954760696543	1.94578295548743e-09
-0.00631122642056706	7.31562576276905e-10
-0.00635290521328026	-4.45272579467392e-10
-0.00639458398453987	-1.58371113971714e-09
-0.00643626273378076	-2.68274173608289e-09
-0.00643626273378076	-2.68274173608289e-09
-0.0064692218840947	-3.52347266823769e-09
-0.00650218105323469	-4.33961346943973e-09
-0.00653514024067611	-5.13184934203157e-09
-0.00656809944589433	-5.90086549101538e-09
-0.00660105866836473	-6.64734712398584e-09
-0.00663401790756268	-7.37197945104258e-09
-0.00666697716296358	-8.07544768472426e-09
-0.00669993643404279	-8.75843703992532e-09
-0.0067328957202757	-9.42163273382161e-09
-0.00676585502113769	-1.00657199857973e-08
-0.00679881433610415	-1.06913840173602e-08
-0.00683177366465046	-1.12993100520771e-08
-0.00686473300625201	-1.18901833154859e-08
-0.00689769236038418	-1.24646890350271e-08
-0.00693065172652236	-1.30235124399655e-08
-0.00696361110414194	-1.35673387613095e-08
-0.00699657049271831	-1.40968532317439e-08
-0.00702952989172686	-1.46127410855422e-08
-0.00706248930064297	-1.5115687558501e-08
-0.00709544871894204	-1.56063778878562e-08
-0.00712840814609947	-1.6085497312209e-08
-0.00716136758159063	-1.6553731071453e-08
-0.00719432702489093	-1.70117644066893e-08
-0.00722728647547576	-1.74602825601604e-08
-0.00722728647547576	-1.74602825601604e-08
-0.00718119424193346	-1.68309717261398e-08
-0.00713510199975581	-1.61857181874255e-08
-0.00708900974966108	-1.55258479841206e-08
-0.00704291749236753	-1.48526871579155e-08
-0.00699682522859339	-1.41675617519606e-08
-0.00695073295905693	-1.34717978107002e-08
-0.0069046406844764	-1.27667213797482e-08
-0.00685854840557004	-1.20536585057296e-08
-0.00681245612305612	-1.13339352361403e-08
-0.00676636383765286	-1.06088776192083e-08
-0.00672027155007853	-9.87981170373312e-09
-0.00667417926105138	-9.14806353896348e-09
-0.00662808697128965	-8.41495917443096e-09
-0.00658199468151157	-7.68182465981992e-09
-0.00653590239243543	-6.94998604481936e-09
-0.00648981010477945	-6.22076937897002e-09
-0.00644371781926188	-5.49550071153691e-09
-0.00639762553660098	-4.77550609134333e-09
-0.00635153325751498	-4.06211156664609e-09
-0.00630544098272215	-3.35664318497775e-09
-0.00625934871294073	-2.66042699300565e-09
-0.00621325644888898	-1.97478903639358e-09
-0.00616716419128514	-1.30105535964185e-09
-0.00612107194084747	-6.40552005961284e-10
-0.00612107194084747	-6.40552005961284e-10
-0.00606029511140238	2.08304568227743e-10
-0.00599951828522272	1.0311477869823e-09
-0.00593874146239694	1.82727304674318e-09
-0.00587796464301352	2.59597574422416e-09
-0.00581718782716089	3.33655127641785e-09
-0.00575641101492755	4.04829504060361e-09
-0.00569563420640194	4.73050243435447e-09
-0.00563485740167252	5.38246885554457e-09
-0.00557408060082778	6.00348970235586e-09
-0.00551330380395617	6.59286037328562e-09
-0.00545252701114616	7.14987626715405e-09
-0.00539175022248622	7.67383278311014e-09
-0.00533097343806482	8.16402532064045e-09
-0.00527019665797043	8.61974927957526e-09
-0.00520941988229153	9.04030006009577e-09
-0.00514864311111659	9.42497306274207e-09
-0.00508786634453408	9.77306368841926e-09
-0.00502708958263249	1.00838673384056e-08
-0.00496631282550028	1.03566794143588e-08
-0.00490553607322593	1.0590795318324e-08
-0.00484475932589794	1.07855104527405e-08
-0.00478398258360479	1.09401202204488e-08
-0.00472320584643493	1.10539200246985e-08
-0.00466242911447688	1.11262052691545e-08
-0.00466242911447688	1.11262052691545e-08
-0.00460868537880877	1.11552608977841e-08
-0.00455494163307648	1.1152531915785e-08
-0.00450119787766913	1.11192471212986e-08
-0.00444745411297581	1.10566353140119e-08
-0.00439371033938561	1.09659252951026e-08
-0.00433996655728766	1.08483458671674e-08
-0.00428622276707103	1.07051258341686e-08
-0.00423247896912481	1.05374940013662e-08
-0.00417873516383812	1.03466791752567e-08
-0.00412499135160003	1.01339101635142e-08
-0.00407124753279963	9.90041577492092e-09
-0.00401750370782602	9.64742481931432e-09
-0.00396375987706828	9.37616610751589e-09
-0.00391001604091549	9.08786845127494e-09
-0.00385627219975675	8.7837606632048e-09
-0.00380252835398114	8.46507155671708e-09
-0.00374878450397773	8.13302994596673e-09
-0.00369504065013561	7.78886464578063e-09
-0.00364129679284387	7.43380447160383e-09
-0.00358755293249157	7.06907823943164e-09
-0.00353380906946781	6.69591476574895e-09
-0.00348006520416166	6.31554286747069e-09
-0.0034263213369622	5.92919136187291e-09
-0.00337257746825851	5.53808906653867e-09
-0.00337257746825851	5.53808906653867e-09
-0.00334247742266546	5.31744274048916e-09
-0.00331237737672002	5.09598936178612e-09
-0.00328227733055217	4.87402662449267e-09
-0.00325217728429191	4.65185222268681e-09
-0.00322207723806921	4.42976385045356e-09
-0.00319197719201405	4.20805920187476e-09
-0.00316187714625643	3.9870359710211e-09
-0.00313177710092632	3.7669918519424e-09
-0.00310167705615371	3.54822453865893e-09
-0.00307157701206859	3.33103172515264e-09
-0.00304147696880092	3.11571110535724e-09
-0.00301137692648071	2.90256037315067e-09
-0.00298127688523794	2.6918772223446e-09
-0.00295117684520257	2.48395934667639e-09
-0.00292107680650461	2.27910443979999e-09
-0.00289097676927404	2.07761019527624e-09
-0.00286087673364083	1.87977430656502e-09
-0.00283077669973499	1.68589446701505e-09
-0.00280067666768648	1.4962683698559e-09
-0.00277057663762529	1.31119370818829e-09
-0.00274047660968141	1.1309681749754e-09
-0.00271037658398483	9.55889463034089e-10
-0.00268027656066552	7.86255265025064e-10
-0.00265017653985347	6.22363273445059e-10
-0.00265017653985347	6.22363273445059e-10
-0.00262980057067851	5.14816751436702e-10
-0.00260942460183839	4.10063367061462e-10
-0.00258904863333616	3.0812847565541e-10
-0.00256867266517487	2.09037432551616e-10
-0.00254829669735754	1.12815593080186e-10
-0.00252792072988722	1.94883125682746e-11
-0.00250754476276695	-7.09190536600328e-11
-0.00248716879599977	-1.58381150283699e-10
-0.00246679282958872	-2.4287262198472e-10
-0.00244641686353684	-3.24368113448235e-10
-0.00242604089784717	-4.02842269362514e-10
-0.00240566493252275	-4.78269734418939e-10
-0.00238528896756662	-5.50625153312117e-10
-0.00236491300298182	-6.1988317073986e-10
-0.00234453703877139	-6.86018431403177e-10
-0.00232416107493837	-7.49005580006378e-10
-0.0023037851114858	-8.08819261257055e-10
-0.00228340914841673	-8.65434119866087e-10
-0.00226303318573419	-9.18824800547722e-10
-0.00224265722344121	-9.68965948019573e-10
-0.00222228126154085	-1.01583220700262e-09
-0.00220190530003615	-1.0593982222213e-09
-0.00218152933893013	-1.09963863840347e-09
-0.00216115337822585	-1.13652810028047e-09
-0.00216115337822585	-1.13652810028047e-09
-0.00213476948165781	-1.17930939622604e-09
-0.00210838558324002	-1.21658404981882e-09
-0.0020820016830243	-1.24850629394379e-09
-0.00205561778106246	-1.27523036155945e-09
-0.0020292338774063	-1.29691048569587e-09
-0.00200284997210764	-1.3137008994523e-09
-0.00197646606521828	-1.32575583599534e-09
-0.00195008215679004	-1.3332295285566e-09
-0.00192369824687472	-1.33627621043067e-09
-0.00189731433552414	-1.33505011497306e-09
-0.00187093042279009	-1.32970547559788e-09
-0.0018445465087244	-1.320396525776e-09
-0.00181816259337888	-1.30727749903266e-09
-0.00179177867680532	-1.29050262894554e-09
-0.00176539475905554	-1.27022614914259e-09
-0.00173901084018135	-1.24660229329978e-09
-0.00171262692023456	-1.21978529513925e-09
-0.00168624299926697	-1.18992938842687e-09
-0.0016598590773304	-1.15718880697041e-09
-0.00163347515447665	-1.12171778461723e-09
-0.00160709123075753	-1.08367055525221e-09
-0.00158070730622486	-1.04320135279572e-09
-0.00155432338093043	-1.00046441120129e-09
-0.00152793945492606	-9.55613964453739e-10
-0.00152793945492606	-9.55613964453739e-10
-0.00151449714565827	-9.320023929554e-10
-0.00150105483612237	-9.07916564069219e-10
-0.00148761252633778	-8.83390805497222e-10
-0.00147417021632391	-8.58459444945853e-10
-0.00146072790610015	-8.33156810125678e-10
-0.00144728559568591	-8.07517228751e-10
-0.00143384328510061	-7.81575028539538e-10
-0.00142040097436364	-7.55364537212057e-10
-0.0014069586634944	-7.28920082492044e-10
-0.00139351635251232	-7.02275992105352e-10
-0.00138007404143678	-6.75466593779826e-10
-0.0013666317302872	-6.48526215245025e-10
-0.00135318941908299	-6.21489184231793e-10
-0.00133974710784354	-5.94389828471962e-10
-0.00132630479658826	-5.67262475698013e-10
-0.00131286248533657	-5.40141453642678e-10
-0.00129942017410785	-5.13061090038651e-10
-0.00128597786292153	-4.86055712618199e-10
-0.001272535551797	-4.59159649112842e-10
-0.00125909324075367	-4.32407227252985e-10
-0.00124565092981095	-4.05832774767591e-10
-0.00123220861898825	-3.79470619383828e-10
-0.00121876630830496	-3.53355088826692e-10
-0.00120532399778049	-3.27520510818725e-10
-0.00120532399778049	-3.27520510818725e-10
-0.00119480518021945	-3.07522479352062e-10
-0.00118428636276668	-2.87732636153158e-10
-0.00117376754543005	-2.68166113729062e-10
-0.00116324872821744	-2.48838044585637e-10
-0.00115272991113671	-2.29763561227504e-10
-0.00114221109419574	-2.1095779615796e-10
-0.00113169227740239	-1.92435881878889e-10
-0.00112117346076454	-1.74212950890686e-10
-0.00111065464429005	-1.5630413569219e-10
-0.00110013582798679	-1.38724568780587e-10
-0.00108961701186264	-1.21489382651336e-10
-0.00107909819592547	-1.04613709798104e-10
-0.00106857938018314	-8.81126827126643e-11
-0.00105806056464352	-7.20014338848288e-11
-0.00104754174931449	-5.6295095802378e-11
-0.00103702293420391	-4.10088009509591e-11
-0.00102650411931966	-2.61576818140259e-11
-0.00101598530466961	-1.1756870872754e-11
-0.00100546649026162	2.17849939404189e-12
-0.000994947676103567	1.56332965099869e-11
-0.000984428862203319	2.85923880012167e-11
-0.000973910048568748	4.10406413964667e-11
-0.00096339123520772	5.29629242271529e-11
-0.000952872422128111	6.43441040274348e-11
-0.000952872422128111	6.43441040274348e-11
-0.000937741313629796	7.97478704378372e-11
-0.000922610204812516	9.4025183840429e-11
-0.000907479095683218	1.07200567441921e-10
-0.000892347986248846	1.19298544452569e-10
-0.00087721687651634	1.30343638086093e-10
-0.000862085766492649	1.40360371559585e-10
-0.000846954656184715	1.49373268093449e-10
-0.000831823545599479	1.57406850911314e-10
-0.000816692434743891	1.64485643239947e-10
-0.000801561323624891	1.70634168309192e-10
-0.000786430212249422	1.75876949351875e-10
-0.000771299100624431	1.80238509603734e-10
-0.000756167988756862	1.83743372303337e-10
-0.000741036876653654	1.86416060692005e-10
-0.000725905764321758	1.88281098013731e-10
-0.000710774651768114	1.89363007515104e-10
-0.000695643538999664	1.89686312445228e-10
-0.000680512426023357	1.89275536055643e-10
-0.000665381312846135	1.8815520160025e-10
-0.000650250199474938	1.86349832335226e-10
-0.000635119085916716	1.83883951518949e-10
-0.000619987972178411	1.80782082411924e-10
-0.000604856858266963	1.77068748276691e-10
-0.000589725744189321	1.7276847237776e-10
-0.000589725744189321	1.7276847237776e-10
-0.000581232794044408	1.70107317834166e-10
-0.00057273984381464	1.67276640805605e-10
-0.000564246893503857	1.64284107071792e-10
-0.000555753943115896	1.61137382412953e-10
-0.000547260992654591	1.57844132609801e-10
-0.000538768042123782	1.54412023443515e-10
-0.000530275091527306	1.50848720695711e-10
-0.000521782140868998	1.4716189014842e-10
-0.000513289190152697	1.43359197584065e-10
-0.000504796239382239	1.39448308785434e-10
-0.000496303288561461	1.35436889535658e-10
-0.000487810337694201	1.31332605618186e-10
-0.000479317386784295	1.2714312281676e-10
-0.00047082443583558	1.22876106915391e-10
-0.000462331484851894	1.18539223698338e-10
-0.000453838533837075	1.14140138950078e-10
-0.000445345582794956	1.09686518455285e-10
-0.000436852631729378	1.05186027998807e-10
-0.000428359680644177	1.00646333365639e-10
-0.000419866729543188	9.60751003409003e-11
-0.000411373778430252	9.14799947098107e-11
-0.000402880827309203	8.68686822576649e-11
-0.000394387876183878	8.22488287698071e-11
-0.000385894925058116	7.76281000316123e-11
-0.000385894925058116	7.76281000316123e-11
-0.000380395567031596	7.46392892415885e-11
-0.000374896209008215	7.16557853237281e-11
-0.00036939685098943	6.86800479975146e-11
-0.000363897492976694	6.57145369824156e-11
-0.000358398134971461	6.27617119978797e-11
-0.00035289877697519	5.98240327633335e-11
-0.000347399418989333	5.6903958998174e-11
-0.000341900061015346	5.40039504217659e-11
-0.000336400703054684	5.11264667534378e-11
-0.000330901345108803	4.82739677124754e-11
-0.000325401987179156	4.54489130181179e-11
-0.000319902629267201	4.26537623895553e-11
-0.000314403271374391	3.98909755459208e-11
-0.000308903913502181	3.71630122062875e-11
-0.000303404555652028	3.44723320896655e-11
-0.000297905197825385	3.18213949149943e-11
-0.000292405840023708	2.92126604011401e-11
-0.000286906482248453	2.66485882668921e-11
-0.000281407124501073	2.41316382309553e-11
-0.000275907766783025	2.16642700119478e-11
-0.000270408409095763	1.92489433283967e-11
-0.000264909051440743	1.68881178987319e-11
-0.000259409693819419	1.4584253441282e-11
-0.000253910336233248	1.23398096742715e-11
-0.000253910336233248	1.23398096742715e-11
-0.000250227939512021	1.08712908123206e-11
-0.000246545542798321	9.43085197078775e-12
-0.00024286314609224	8.01882781097519e-12
-0.000239180749393866	6.63555299417973e-12
-0.000235498352703288	5.28136218169326e-12
-0.000231815956020598	3.95659003480341e-12
-0.000228133559345884	2.66157121479208e-12
-0.000224451162679236	1.39664038293613e-12
-0.000220768766020744	1.62132200507935e-13
-0.000217086369370497	-1.04161867122597e-12
-0.000213403972728586	-2.2142775710043e-12
-0.0002097215760951	-3.35550983757042e-12
-0.000206039179470128	-4.46498080967372e-12
-0.000202356782853761	-5.54235582606894e-12
-0.000198674386246088	-6.58730022551577e-12
-0.0001949919896472	-7.59947934677996e-12
-0.000191309593057184	-8.57855852863286e-12
-0.000187627196476132	-9.52420310985095e-12
-0.000183944799904134	-1.04360784292169e-11
-0.000180262403341277	-1.13138498255191e-11
-0.000176580006787654	-1.21571826375515e-11
-0.000172897610243352	-1.2965742204114e-11
-0.000169215213708462	-1.37391938640127e-11
-0.000165532817183075	-1.44772029560593e-11
-0.000165532817183075	-1.44772029560593e-11
-0.000159230396500585	-1.56577623809518e-11
-0.000152927975780952	-1.6735789085546e-11
-0.000146625555025	-1.77135501171755e-11
-0.000140323134233549	-1.85933125232661e-11
-0.000134020713407419	-1.93773433513329e-11
-0.000127718292547433	-2.00679096489777e-11
-0.000121415871654411	-2.06672784638884e-11
-0.000115113450729175	-2.11777168438356e-11
-0.000108811029772546	-2.1601491836671e-11
-0.000102508608785345	-2.19408704903255e-11
-9.62061877683921e-05	-2.2198119852807e-11
-8.99037667225111e-05	-2.23755069721981e-11
-8.36013456485219e-05	-2.24752988966545e-11
-7.72989245472446e-05	-2.24997626744025e-11
-7.09965034195026e-05	-2.24511653537372e-11
-6.4694082266116e-05	-2.23317739830203e-11
-5.83916610879051e-05	-2.21438556106781e-11
-5.2089239885693e-05	-2.18896772851993e-11
-4.57868186603e-05	-2.15715060551332e-11
-3.94843974125463e-05	-2.11916089690873e-11
-3.31819761432552e-05	-2.07522530757256e-11
-2.68795548532469e-05	-2.02557054237663e-11
-2.05771335433414e-05	-1.97042330619794e-11
-1.42747122143623e-05	-1.91001030391855e-11
-1.42747122143623e-05	-1.91001030391855e-11
-1.15676751961987e-05	-1.88250465976093e-11
-8.86063817112823e-06	-1.85410778893685e-11
-6.15360113944971e-06	-1.82485812269852e-11
-3.44656410146043e-06	-1.79479409229879e-11
-7.39527057457759e-07	-1.76395412899116e-11
1.96750999225956e-06	-1.73237666402973e-11
4.67454704739417e-06	-1.70010012866914e-11
7.38158410764873e-06	-1.66716295416459e-11
1.00886211727245e-05	-1.63360357177179e-11
1.27956582423241e-05	-1.59946041274691e-11
1.55026953161502e-05	-1.56477190834659e-11
1.82097323939041e-05	-1.52957648982789e-11
2.09167694752884e-05	-1.49391258844824e-11
2.36238065600058e-05	-1.45781863546544e-11
2.63308436477574e-05	-1.42133306213765e-11
2.90378807382461e-05	-1.38449429972328e-11
3.17449178311743e-05	-1.34734077948104e-11
3.44519549262434e-05	-1.3099109326699e-11
3.71589920231561e-05	-1.27224319054901e-11
3.98660291216148e-05	-1.23437598437771e-11
4.25730662213211e-05	-1.19634774541551e-11
4.52801033219774e-05	-1.15819690492204e-11
4.79871404232864e-05	-1.119961894157e-11
5.06941775249494e-05	-1.08168114438019e-11
5.06941775249494e-05	-1.08168114438019e-11
5.33849190978992e-05	-1.04362224574687e-11
5.60756606707077e-05	-1.00558625537509e-11
5.87664022431876e-05	-9.67603301562194e-12
6.14571438151531e-05	-9.29703512605464e-12
6.41478853864182e-05	-8.9191701680215e-12
6.68386269567956e-05	-8.54273942449463e-12
6.95293685260995e-05	-8.16804417844527e-12
7.22201100941438e-05	-7.7953857128438e-12
7.49108516607413e-05	-7.42506531065983e-12
7.7601593225706e-05	-7.05738425486162e-12
8.02923347888521e-05	-6.69264382841616e-12
8.29830763499923e-05	-6.33114531428921e-12
8.56738179089406e-05	-5.97318999544476e-12
8.83645594655111e-05	-5.61907915484509e-12
9.10553010195165e-05	-5.26911407545079e-12
9.3746042570771e-05	-4.92359604022026e-12
9.64367841190885e-05	-4.58282633210977e-12
9.91275256642818e-05	-4.24710623407342e-12
0.000101818267206165	-3.91673702906272e-12
0.000104509008744552	-3.59202000002658e-12
0.000107199750279256	-3.27325642991132e-12
0.000109890491810091	-2.96074760166023e-12
0.00011258123333687	-2.65479479821356e-12
0.000115271974859407	-2.35569930250854e-12
0.000115271974859407	-2.35569930250854e-12
0.000117148693675275	-2.15130166132121e-12
0.000119025412489771	-1.9504503910961e-12
0.00012090213130287	-1.75320943616271e-12
0.000122778850114547	-1.55964274085008e-12
0.000124655568924778	-1.36981424948695e-12
0.000126532287733537	-1.18378790640179e-12
0.0001284090065408	-1.00162765592263e-12
0.000130285725346543	-8.23397442377137e-13
0.00013216244415074	-6.49161210092715e-13
0.000134039162953366	-4.78982903396306e-13
0.000135915881754398	-3.12926466614476e-13
0.00013779260055381	-1.51055844073501e-13
0.000139669319351578	6.56501990081946e-15
0.000141546038147676	1.59872180983073e-13
0.000143422756942081	3.08801694848167e-13
0.000145299475734766	4.53289617171492e-13
0.000147176194525709	5.93272003628846e-13
0.000149052913314882	7.28684909896371e-13
0.000150929632102263	8.59464391650704e-13
0.000152806350887827	9.85546504568903e-13
0.000154683069671548	1.1068673043284e-12
0.000156559788453401	1.22336284660713e-12
0.000158436507233364	1.33496918708347e-12
0.000160313226011409	1.44162238143618e-12
0.000160313226011409	1.44162238143618e-12
0.000162853579844155	1.57803904299463e-12
0.000165393933680453	1.70542419894648e-12
0.000167934287520238	1.82393901930041e-12
0.000170474641363449	1.93374467406673e-12
0.000173014995210021	2.03500233325725e-12
0.000175555349059892	2.12787316688525e-12
0.000178095702912996	2.21251834496548e-12
0.000180636056769273	2.28909903751417e-12
0.000183176410628657	2.35777641454889e-12
0.000185716764491085	2.41871164608864e-12
0.000188257118356496	2.47206590215376e-12
0.000190797472224823	2.5180003527659e-12
0.000193337826096005	2.55667616794802e-12
0.000195878179969978	2.58825451772435e-12
0.000198418533846679	2.61289657212035e-12
0.000200958887726044	2.6307635011627e-12
0.00020349924160801	2.64201647487925e-12
0.000206039595492514	2.64681666329902e-12
0.000208579949379491	2.64532523645214e-12
0.00021112030326888	2.63770336436987e-12
0.000213660657160615	2.6241122170845e-12
0.000216201011054635	2.60471296462939e-12
0.000218741364950875	2.5796667770389e-12
0.000221281718849273	2.54913482434839e-12
0.000221281718849273	2.54913482434839e-12
0.000218014779721986	2.58750059945651e-12
0.000214747840592004	2.6173355349276e-12
0.000211480901459418	2.6389148223253e-12
0.000208213962324311	2.6525136532148e-12
0.000204947023186772	2.65840721916277e-12
0.000201680084046887	2.65687071173731e-12
0.000198413144904744	2.64817932250793e-12
0.000195146205760428	2.63260824304543e-12
0.000191879266614028	2.61043266492193e-12
0.00018861232746563	2.58192777971075e-12
0.00018534538831532	2.5473687789864e-12
0.000182078449163186	2.50703085432452e-12
0.000178811510009314	2.46118919730183e-12
0.000175544570853792	2.41011899949605e-12
0.000172277631696706	2.35409545248592e-12
0.000169010692538143	2.29339374785104e-12
0.000165743753378189	2.22828907717193e-12
0.000162476814216933	2.15905663202991e-12
0.000159209875054461	2.08597160400708e-12
0.000155942935890859	2.00930918468622e-12
0.000152675996726215	1.92934456565085e-12
0.000149409057560615	1.84635293848502e-12
0.000146142118394146	1.76060949477339e-12
0.000142875179226896	1.67238942610115e-12
0.000142875179226896	1.67238942610115e-12
0.000141183919352932	1.62583992116837e-12
0.000139492659478713	1.5787583875163e-12
0.000137801399604267	1.5312027857361e-12
0.000136110139729622	1.48323107641898e-12
0.000134418879854805	1.43490122015618e-12
0.000132727619979844	1.38627117753902e-12
0.000131036360104767	1.33739890915881e-12
0.000129345100229601	1.2883423756069e-12
0.000127653840354376	1.2391595374747e-12
0.000125962580479117	1.18990835535358e-12
0.000124271320603853	1.14064678983495e-12
0.000122580060728613	1.09143280151021e-12
0.000120888800853422	1.04232435097076e-12
0.00011919754097831	9.93379398807976e-13
0.000117506281103305	9.44655905613241e-13
0.000115815021228433	8.96211831977887e-13
0.000114123761353723	8.48105138493215e-13
0.000112432501479202	8.00393785750511e-13
0.000110741241604899	7.53135734340992e-13
0.00010904998173084	7.06388944855823e-13
0.000107358721857055	6.60211377886132e-13
0.00010566746198357	6.14660994022961e-13
0.000103976202110413	5.69795753857277e-13
0.000102284942237613	5.25673617979994e-13
0.000102284942237613	5.25673617979994e-13
0.000101165744941335	4.96911900838639e-13
0.000100046547645195	4.68514204149867e-13
9.89273503491976e-05	4.40493747783994e-13
9.78081530533473e-05	4.12863751611308e-13
9.6688955757649e-05	3.85637435502085e-13
9.55697584621082e-05	3.58828019326604e-13
9.44505611667296e-05	3.32448722955114e-13
9.33313638715181e-05	3.06512766257855e-13
9.22121665764789e-05	2.81033369105062e-13
9.1092969281617e-05	2.56023751366946e-13
8.99737719869371e-05	2.31497132913701e-13
8.88545746924445e-05	2.07466733615521e-13
8.77353773981441e-05	1.8394577334257e-13
8.66161801040406e-05	1.60947471964997e-13
8.54969828101394e-05	1.38485049352946e-13
8.43777855164454e-05	1.16571725376534e-13
8.32585882229633e-05	9.52207199058601e-14
8.21393909296985e-05	7.44452528110161e-14
8.10201936366557e-05	5.4258543962066e-14
7.99009963438398e-05	3.46738132290555e-14
7.87817990512562e-05	1.57042804820214e-14
7.76626017589096e-05	-2.63683440902853e-15
7.65434044668048e-05	-2.03363115741061e-14
7.54242071749472e-05	-3.73809311432336e-14
7.54242071749472e-05	-3.73809311432336e-14
7.46533407501697e-05	-4.87345514723919e-14
7.388247432525e-05	-5.97764572565121e-14
7.31116079001906e-05	-7.05118701000809e-14
7.23407414749938e-05	-8.0946011607597e-14
7.1569875049662e-05	-9.10841033835656e-14
7.07990086241976e-05	-1.00931367032493e-13
7.00281421986031e-05	-1.10493024158897e-13
6.92572757728805e-05	-1.19774296367302e-13
6.84864093470327e-05	-1.28780405262232e-13
6.77155429210617e-05	-1.37516572448224e-13
6.69446764949699e-05	-1.45988019529819e-13
6.61738100687599e-05	-1.5419996811156e-13
6.5402943642434e-05	-1.62157639798001e-13
6.46320772159944e-05	-1.69866256193698e-13
6.38612107894437e-05	-1.77331038903213e-13
6.30903443627843e-05	-1.84557209531113e-13
6.23194779360183e-05	-1.91549989681974e-13
6.15486115091484e-05	-1.9831460096037e-13
6.07777450821768e-05	-2.04856264970885e-13
6.00068786551058e-05	-2.11180203318108e-13
5.92360122279381e-05	-2.17291637606629e-13
5.84651458006758e-05	-2.23195789441047e-13
5.76942793733213e-05	-2.28897880425962e-13
5.69234129458772e-05	-2.3440313216598e-13
5.69234129458772e-05	-2.3440313216598e-13
5.70934393318541e-05	-2.3320557445545e-13
5.72634657178516e-05	-2.31998975260676e-13
5.74334921038692e-05	-2.3078361511418e-13
5.7603518489906e-05	-2.29559774548486e-13
5.77735448759617e-05	-2.28327734096114e-13
5.79435712620353e-05	-2.2708777428959e-13
5.81135976481265e-05	-2.25840175661435e-13
5.82836240342344e-05	-2.24585218744172e-13
5.84536504203585e-05	-2.23323184070326e-13
5.86236768064981e-05	-2.22054352172419e-13
5.87937031926526e-05	-2.20779003582976e-13
5.89637295788213e-05	-2.19497418834521e-13
5.91337559650036e-05	-2.18209878459578e-13
5.93037823511989e-05	-2.1691666299067e-13
5.94738087374065e-05	-2.15618052960324e-13
5.96438351236257e-05	-2.14314328901063e-13
5.9813861509856e-05	-2.13005771345411e-13
5.99838878960967e-05	-2.11692660825895e-13
6.01539142823472e-05	-2.10375277875038e-13
6.03239406686067e-05	-2.09053903025367e-13
6.04939670548748e-05	-2.07728816809405e-13
6.06639934411506e-05	-2.06400299759679e-13
6.08340198274337e-05	-2.05068632408714e-13
6.10040462137233e-05	-2.03734095289036e-13
6.10040462137233e-05	-2.03734095289036e-13
6.14067704418483e-05	-2.00562860528362e-13
6.18094946699827e-05	-1.97378227815925e-13
6.22122188981255e-05	-1.94181325483923e-13
6.2614943126276e-05	-1.90973281864549e-13
6.30176673544335e-05	-1.87755225289997e-13
6.34203915825971e-05	-1.84528284092465e-13
6.3823115810766e-05	-1.81293586604146e-13
6.42258400389396e-05	-1.78052261157235e-13
6.46285642671169e-05	-1.7480543608393e-13
6.50312884952972e-05	-1.71554239716424e-13
6.54340127234798e-05	-1.68299800386914e-13
6.58367369516638e-05	-1.65043246427596e-13
6.62394611798485e-05	-1.61785706170665e-13
6.66421854080332e-05	-1.58528307948316e-13
6.70449096362169e-05	-1.55272180092747e-13
6.7447633864399e-05	-1.52018450936151e-13
6.78503580925787e-05	-1.48768248810725e-13
6.82530823207551e-05	-1.45522702048665e-13
6.86558065489275e-05	-1.42282938982166e-13
6.90585307770953e-05	-1.39050087943423e-13
6.94612550052574e-05	-1.35825277264632e-13
6.98639792334131e-05	-1.32609635277989e-13
7.02667034615618e-05	-1.29404290315687e-13
7.06694276897025e-05	-1.26210370709923e-13
7.06694276897025e-05	-1.26210370709923e-13
7.11094318627486e-05	-1.22735023563076e-13
7.1549436035791e-05	-1.19275181302034e-13
7.19894402088293e-05	-1.15831363375e-13
7.24294443818637e-05	-1.12404089230173e-13
7.28694485548939e-05	-1.08993878315753e-13
7.33094527279198e-05	-1.05601250079942e-13
7.37494569009413e-05	-1.02226723970938e-13
7.41894610739583e-05	-9.8870819436941e-14
7.46294652469706e-05	-9.55340559261529e-14
7.5069469419978e-05	-9.22169528867728e-14
7.55094735929807e-05	-8.89200297670001e-14
7.59494777659782e-05	-8.56438060150358e-14
7.63894819389705e-05	-8.23888010790793e-14
7.68294861119576e-05	-7.91555344073299e-14
7.72694902849392e-05	-7.59445254479885e-14
7.77094944579152e-05	-7.27562936492544e-14
7.81494986308856e-05	-6.95913584593266e-14
7.85895028038502e-05	-6.64502393264061e-14
7.90295069768088e-05	-6.33334556986919e-14
7.94695111497614e-05	-6.0241527024383e-14
7.99095153227078e-05	-5.717497275168e-14
8.03495194956478e-05	-5.41343123287819e-14
8.07895236685815e-05	-5.11200652038875e-14
8.12295278415085e-05	-4.81327508251973e-14
8.12295278415085e-05	-4.81327508251973e-14
8.16246340892704e-05	-4.54735803541926e-14
8.2019740337032e-05	-4.28365663844083e-14
8.24148465847932e-05	-4.02217298185701e-14
8.28099528325542e-05	-3.76290915594024e-14
8.32050590803149e-05	-3.50586725096294e-14
8.36001653280752e-05	-3.25104935719769e-14
8.39952715758353e-05	-2.99845756491691e-14
8.43903778235951e-05	-2.74809396439304e-14
8.47854840713545e-05	-2.49996064589864e-14
8.51805903191136e-05	-2.25405969970615e-14
8.55756965668725e-05	-2.01039321608799e-14
8.59708028146311e-05	-1.76896328531673e-14
8.63659090623893e-05	-1.52977199766481e-14
8.67610153101473e-05	-1.29282144340466e-14
8.71561215579049e-05	-1.05811371280883e-14
8.75512278056622e-05	-8.25650896149768e-15
8.79463340534193e-05	-5.95435083699907e-15
8.8341440301176e-05	-3.67468365731801e-15
8.87365465489324e-05	-1.41752832517888e-15
8.91316527966885e-05	8.17094256693938e-16
8.95267590444443e-05	3.02916318557492e-15
8.99218652921998e-05	5.21865755873967e-15
9.0316971539955e-05	7.38555647346382e-15
9.07120777877099e-05	9.52983902702185e-15
9.07120777877099e-05	9.52983902702185e-15
9.10253700522877e-05	1.12140368766595e-14
9.13386623168674e-05	1.28841030698865e-14
9.16519545814488e-05	1.4540138918616e-14
9.19652468460321e-05	1.61822457347619e-14
9.22785391106173e-05	1.78105248302382e-14
9.25918313752043e-05	1.94250775169578e-14
9.2905123639793e-05	2.10260051068347e-14
9.32184159043836e-05	2.26134089117829e-14
9.35317081689759e-05	2.41873902437154e-14
9.384500043357e-05	2.57480504145462e-14
9.41582926981658e-05	2.72954907361891e-14
9.44715849627633e-05	2.88298125205574e-14
9.47848772273626e-05	3.03511170795649e-14
9.50981694919636e-05	3.18595057251256e-14
9.54114617565662e-05	3.33550797691526e-14
9.57247540211705e-05	3.483794052356e-14
9.60380462857765e-05	3.63081893002615e-14
9.63513385503841e-05	3.77659274111704e-14
9.66646308149934e-05	3.92112561682006e-14
9.69779230796043e-05	4.06442768832661e-14
9.72912153442168e-05	4.20650908682801e-14
9.76045076088309e-05	4.34737994351564e-14
9.79177998734466e-05	4.48705038958092e-14
9.82310921380638e-05	4.62553055621515e-14
9.82310921380638e-05	4.62553055621515e-14
9.84339131988293e-05	4.71455133957753e-14
9.86367342595963e-05	4.80308381853213e-14
9.88395553203648e-05	4.89113429915566e-14
9.90423763811346e-05	4.97870908752487e-14
9.9245197441906e-05	5.06581448971651e-14
9.94480185026787e-05	5.15245681180729e-14
9.96508395634527e-05	5.23864235987397e-14
9.98536606242282e-05	5.32437743999328e-14
0.000100056481685005	5.40966835824196e-14
0.000100259302745783	5.49452142069674e-14
0.000100462123806563	5.57894293343438e-14
0.000100664944867343	5.6629392025316e-14
0.000100867765928125	5.74651653406514e-14
0.000101070586988908	5.82968123411177e-14
0.000101273408049693	5.91243960874819e-14
0.000101476229110479	5.99479796405115e-14
0.000101679050171265	6.07676260609742e-14
0.000101881871232053	6.1583398409637e-14
0.000102084692292843	6.23953597472676e-14
0.000102287513353633	6.32035731346334e-14
0.000102490334414424	6.40081016325016e-14
0.000102693155475217	6.48090083016398e-14
0.00010289597653601	6.56063562028155e-14
0.000103098797596805	6.64002083967959e-14
0.000103098797596805	6.64002083967959e-14
0.000103176871077184	6.67048747099817e-14
0.000103254944557563	6.70090425135874e-14
0.000103333018037942	6.73127219374951e-14
0.000103411091518322	6.76159231115868e-14
0.000103489164998702	6.79186561657446e-14
0.000103567238479082	6.82209312298506e-14
0.000103645311959463	6.85227584337868e-14
0.000103723385439845	6.88241479074354e-14
0.000103801458920226	6.91251097806782e-14
0.000103879532400608	6.94256541833975e-14
0.000103957605880991	6.97257912454754e-14
0.000104035679361373	7.00255310967938e-14
0.000104113752841756	7.03248838672347e-14
0.00010419182632214	7.06238596866805e-14
0.000104269899802523	7.0922468685013e-14
0.000104347973282907	7.12207209921142e-14
0.000104426046763292	7.15186267378665e-14
0.000104504120243676	7.18161960521516e-14
0.000104582193724061	7.21134390648518e-14
0.000104660267204446	7.24103659058492e-14
0.000104738340684831	7.27069867050256e-14
0.000104816414165217	7.30033115922633e-14
0.000104894487645603	7.32993506974444e-14
0.000104972561125989	7.35951141504508e-14
0.000104972561125989	7.35951141504508e-14
0.000104935860627417	7.34561169393114e-14
0.000104899160128845	7.33170630675744e-14
0.000104862459630273	7.31779545475812e-14
0.000104825759131701	7.3038793391673e-14
0.000104789058633129	7.2899581612191e-14
0.000104752358134556	7.27603212214765e-14
0.000104715657635984	7.26210142318708e-14
0.000104678957137412	7.24816626557152e-14
0.000104642256638839	7.23422685053509e-14
0.000104605556140267	7.22028337931191e-14
0.000104568855641694	7.20633605313612e-14
0.000104532155143121	7.19238507324185e-14
0.000104495454644548	7.17843064086321e-14
0.000104458754145976	7.16447295723433e-14
0.000104422053647403	7.15051222358934e-14
0.00010438535314883	7.13654864116238e-14
0.000104348652650257	7.12258241118755e-14
0.000104311952151684	7.108613734899e-14
0.000104275251653111	7.09464281353084e-14
0.000104238551154538	7.0806698483172e-14
0.000104201850655965	7.06669504049222e-14
0.000104165150157392	7.05271859129001e-14
0.000104128449658819	7.0387407019447e-14
0.000104091749160245	7.02476157369042e-14


==> src/data/KC_val_fct.txt <==
0	1634847725.74651
0.25	986061605.803885
0.5	415584780.494779
0.75	163007299.462926
1	119836730.810422
1.25	78199781.408114
1.5	34581258.1236271
1.75	10252140.7476217
2	1622363.12519319
2.25	469796.603427226
2.5	211317.317601462
2.75	62682.990842933
3	13997.8596411369
3.25	6803.37602643553
3.5	3441.51572846293
3.75	1005.55411351514
4	212.025942004362
4.25	109.451867506303
4.5	55.4022670651495
4.75	15.4567420201605
5	3.55994129415196
5.25	2.15780910401992
5.5	0.545036090693237
5.75	0.109070604115791
6	0.0540648603041057
6.25	0.0122762913575595
6.5	0.00227423621260215
6.75	0.000953556545982346
7	0.000563161332942905
7.25	0.000250852134247387
7.5	0.000102800944348163
7.75	5.69731610752999e-05
8	3.90236235312867e-05
8.25	1.2691147920039e-05
8.5	4.72235084329151e-06
8.75	1.02896223697976e-06
9	1.69600372788495e-07
9.25	6.93485603069101e-08
9.5	2.59511519096031e-08
9.75	6.10828453613975e-09
10	1.49683022361218e-09
10.25	7.56401811409761e-10
10.5	2.03517419048781e-10
10.75	4.34390093493402e-11
11	1.97682604558701e-11
11.25	1.08606843250009e-11
11.5	3.85291503459243e-12
11.75	8.72525001415489e-13
12	3.45557824268179e-13
12.25	2.12378309402872e-13
12.5	7.14568953693684e-14
12.75	1.71468991784626e-14
13	7.28186581558447e-15
13.25	6.49719297081866e-15
13.5	5.82650646555666e-15
13.75	5.04702418864253e-15
14	4.57131791768131e-15
14.25	4.39146374431358e-15
14.5	4.32115302309515e-15
14.75	4.24484416148604e-15
15	4.12646026628447e-15


==> src/data/T2_plane.txt <==
-0.4	0.2
-0.387500325517494	0.199921876017234
-0.375002604085923	0.199687516275716
-0.362508788443745	0.199296957393566
-0.350020830729956	0.198750260394996
-0.337540682156826	0.198047510700047
-0.325070292727891	0.197188818112254
-0.31261161091042	0.196174316800189
-0.300166583353804	0.195004165278088
-0.287737154562581	0.193678546379205
-0.275325266615403	0.192197667229408
-0.262932858838827	0.190561759212367
-0.250561867527029	0.188771077936137
-0.23821422561657	0.186825903190199
-0.22589186240703	0.184726538905044
-0.213596703236949	0.182473313101106
-0.201330669205562	0.180066577841369
-0.189095676850115	0.177506709172213
-0.176893637868874	0.174794107069086
-0.16472645880061	0.171929195369449
-0.152596040745477	0.168912421710648
-0.152596040745477	0.168912421710648
-0.140504279055454	0.165744257457158
-0.12845306304375	0.162425197628205
-0.116444275688758	0.158955760820245
-0.104479793338524	0.15533648912557
-0.0925614854196186	0.151567948048176
-0.080691214142864	0.147650726414777
-0.0688708342145364	0.143585436283452
-0.0571021925444147	0.139372712847337
-0.0453871279593506	0.135013214336082
-0.0337274709138195	0.130507621912269
-0.0221250432060428	0.125856639565746
-0.0105816576912177	0.121060994002837
0.000900881999629528	0.116121434533616
0.0123207817435553	0.111038732953983
0.0236762572039392	0.105813683425942
0.0349655341113594	0.100447102352623
0.0461868485387539	0.0949398282516359
0.0573384471790833	0.0892927216231116
0.0684185876172408	0.0835066648162211
0.0794255386042045	0.0775825618903794
0.0794255386042045	0.0775825618903794
0.0904181188856922	0.0716317285120571
0.101455867014057	0.0657650978438804
0.112538138012103	0.0599830126951754
0.123664284301119	0.0542858109348898
0.134833655738457	0.0486738254719896
0.146045599655798	0.0431473842358593
0.157299460897014	0.037706810157284
0.168594581856731	0.0323524211494373
0.179930302518474	0.0270845300894442
0.191305960493515	0.0219034447999613
0.202720891059295	0.0168094680313243
0.214174427198558	0.0118028974437245
0.225665899638028	0.00688402558994618
0.23719463688782	0.00205313989814275
0.248759965280376	-0.00268947734483184
0.260361209010126	-0.00734354901004292
0.271997690172689	-0.0119088031425465
0.283668728804771	-0.0163849729774003
0.295373642923609	-0.0207717969551347
0.307111748567099	-0.0250690187371446
0.307111748567099	-0.0250690187371446
0.317205786591038	-0.0286494867482919
0.327343790713271	-0.0321035028495525
0.337524176890936	-0.0354305273578188
0.347745354459863	-0.0386300404324359
0.358005726381392	-0.0417015421558453
0.368303689493746	-0.0446445526122958
0.378637634760676	-0.0474586119622529
0.389005947524725	-0.0501432805148007
0.39940700775765	-0.0526981387958133
0.40983919031542	-0.0551227876140028
0.420300865190263	-0.0574168481228094
0.430790397767237	-0.059579961880055
0.441306149077744	-0.0616117909035126
0.451846476057511	-0.0635120177241284
0.462409731801415	-0.0652803454352362
0.472994265822714	-0.0669164977393144
0.483598424309024	-0.0684202189908145
0.494220550382634	-0.069791274236424
0.504858984357477	-0.0710294492514825
0.515512064000246	-0.0721345505737113
0.515512064000246	-0.0721345505737113
0.518184019581202	-0.0723780100227549
0.520858809582238	-0.0725880518767878
0.523536016072768	-0.0727646433171899
0.526215220744847	-0.0729077567519174
0.528896004978074	-0.0730173698197793
0.531577949905487	-0.0730934653939632
0.534260636478528	-0.0731360315846856
0.536943645532997	-0.073145061741069
0.539626557854068	-0.0731205544521682
0.54230895424227	-0.0730625135471974
0.544990415578503	-0.0729709480949313
0.547670522890011	-0.0728458724022826
0.550348857415357	-0.0726873060120781
0.553025000670342	-0.072495273699988
0.555698534512906	-0.0722698054706776
0.558369041208946	-0.0720109365530902
0.561036103497103	-0.0717187073949778
0.563699304654443	-0.0713931636565401
0.56635822856108	-0.0710343562033371
0.569012459765656	-0.0706423410982929
0.569012459765656	-0.0706423410982929
0.580072537500584	-0.0688672940707913
0.591109563668281	-0.0669541383455833
0.60212181375549	-0.0649031728494213
0.613107567121036	-0.0627147180414044
0.624065107262809	-0.0603891158632373
0.634992722087951	-0.0579267296854294
0.645888704178384	-0.0553279442509169
0.656751351059567	-0.0525931656145249
0.667578965464532	-0.0497228210799694
0.678369855601049	-0.0467173591326202
0.689122335413997	-0.0435772493699222
0.699834724850771	-0.0403029824275009
0.710505350121829	-0.036895069903047
0.721132543964165	-0.0333540442758105
0.731714645899881	-0.0296804588239962
0.742250002497558	-0.0258748875376963
0.752736967628685	-0.0219379250298486
0.763173902726771	-0.0178701864426625
0.773559177041466	-0.013672307352195
0.783891167895144	-0.00934494366837729
0.783891167895144	-0.00934494366837729
0.779591841315894	-0.0112091418060117
0.77531615237025	-0.0131269342275226
0.77106476911955	-0.0150980212846002
0.766838355827114	-0.0171220950019888
0.76263757285518	-0.0191988391252791
0.758463076560957	-0.0213279291706792
0.754315519194835	-0.0235090324753474
0.750195548797713	-0.0257418082497455
0.7461038091005	-0.0280259076305007
0.742040939422788	-0.030360973735309
0.738007574573697	-0.0327466417182923
0.734004344751959	-0.0351825388274186
0.730031875448178	-0.0376682844623196
0.726090787346375	-0.0402034902341901
0.722181696227728	-0.0427877600260321
0.718305212873645	-0.0454206900549961
0.71446194297104	-0.0481018689350117
0.710652487016992	-0.0508308777415334
0.70687744022562	-0.0536072900765193
0.70313739243443	-0.0564306721355078
0.70313739243443	-0.0564306721355078
0.701082062865816	-0.0579840939907954
0.699009221993704	-0.0595140710543848
0.696919137235422	-0.061020405943842
0.694812078232817	-0.0625029043268932
0.692688316817717	-0.0639613749463201
0.690548126976595	-0.0653956296448187
0.68839178481549	-0.0668054833890917
0.686219568524118	-0.0681907542938986
0.684031758340252	-0.0695512636453444
0.681828636513298	-0.0708868359241093
0.679610487268154	-0.0721972988279214
0.677377596768269	-0.0734824832939534
0.675130253078999	-0.0747422235204687
0.672868746130169	-0.0759763569883729
0.670593367678946	-0.0771847244820219
0.668304411271918	-0.0783671701099181
0.666002172207508	-0.0795235413246694
0.663686947497593	-0.0806536889428182
0.661359035829472	-0.0817574671639422
0.659018737527063	-0.0828347335895981
0.659018737527063	-0.0828347335895981
0.658585048739203	-0.0830284506731168
0.658149205121996	-0.0832172696724391
0.657711261992352	-0.0834011666228134
0.657271274933631	-0.0835801181842006
0.656829299788627	-0.0837541016442147
0.656385392652441	-0.0839230949210279
0.6559396098654	-0.0840870765661517
0.655492008005867	-0.0842460257671799
0.655042643883101	-0.0843999223504099
0.654591574530003	-0.0845487467834225
0.654138857195926	-0.0846924801775424
0.653684549339357	-0.0848311042902536
0.653228708620676	-0.0849646015274971
0.652771392894788	-0.0850929549459208
0.65231266020383	-0.0852161482550138
0.651852568769752	-0.0853341658191897
0.651391176986983	-0.0854469926597556
0.650928543414963	-0.0855546144568282
0.650464726770765	-0.0856570175511369
0.649999785921594	-0.0857541889457704
0.649999785921594	-0.0857541889457704
0.648968644406042	-0.085957671090877
0.647935301946035	-0.0861496637179083
0.646899886559704	-0.0863301430413928
0.645862526521938	-0.0864990867022223
0.644823350348603	-0.0866564737704009
0.643782486780503	-0.086802284747659
0.642740064767546	-0.0869365015698495
0.641696213452653	-0.0870591076092037
0.64065106215588	-0.0871700876763743
0.63960474035827	-0.0872694280223332
0.63855737768594	-0.0873571163400601
0.637509103893896	-0.0874331417660803
0.636460048850081	-0.0874974948817991
0.635410342519165	-0.0875501677146785
0.634360114946565	-0.0875911537392165
0.633309496242213	-0.0876204478777626
0.632258616564556	-0.087638046501141
0.631207606104314	-0.0876439474291049
0.63015659506847	-0.0876381499306032
0.629105713664022	-0.0876206547238732
0.629105713664022	-0.0876206547238732
0.62757346298048	-0.0875783049726947
0.626041761386086	-0.0875193483454245
0.624510788864242	-0.0874437917697916
0.622980725313415	-0.0873516441241471
0.621451750524487	-0.0872429162363465
0.619924044161179	-0.0871176208825694
0.618397785737392	-0.0869757727857092
0.616873154597658	-0.0868173886137691
0.615350329894521	-0.0866424869777606
0.61382949056903	-0.0864510884296763
0.612310815328171	-0.0862432154598983
0.610794482625406	-0.0860188924947492
0.609280670638167	-0.0857781458934111
0.607769557248456	-0.0855210039450557
0.606261320020407	-0.0852474968652761
0.604756136180953	-0.0849576567927972
0.603254182597474	-0.0846515177854214
0.601755635758537	-0.0843291158163209
0.600260671751678	-0.0839904887695099
0.598769466243987	-0.0836356764356623
0.598769466243987	-0.0836356764356623
0.597539510724209	-0.0833292298552401
0.596312788195006	-0.0830100873735059
0.595089429702865	-0.0826782830833372
0.59386956593486	-0.0823338524302165
0.592653327204786	-0.08197683220847
0.591440843439138	-0.0816072605573094
0.590232244163333	-0.081225176956786
0.589027658487767	-0.0808306222235439
0.587827215094133	-0.0804236385064901
0.586631042221563	-0.0800042692822602
0.58543926765304	-0.0795725593506069
0.584252018701636	-0.07912855482958
0.583069422197022	-0.0786723031506353
0.581891604471809	-0.0782038530535308
0.580718691348164	-0.077723254581158
0.579550808124257	-0.0772305590741571
0.578388079560985	-0.0767258191654721
0.57723062986854	-0.0762090887746878
0.57607858269324	-0.0756804231023111
0.574932061104227	-0.0751398786238344
0.574932061104227	-0.0751398786238344
0.571994342564696	-0.0737233818842759
0.569066781115706	-0.0722860102576275
0.566149525088047	-0.0708278365712146
0.563242722290342	-0.069348934706329
0.560346520001607	-0.0678493795945108
0.557461064963733	-0.0663292472137246
0.554586503374109	-0.0647886145845378
0.551722980878157	-0.0632275597661895
0.548870642562011	-0.0616461618526649
0.546029632945105	-0.0600445009686578
0.543200095972913	-0.0584226582655414
0.540382175009593	-0.0567807159172261
0.537576012830785	-0.0551187571160264
0.534781751616319	-0.0534368660684152
0.531999532943063	-0.0517351279907883
0.529229497777703	-0.0500136291051153
0.526471786469645	-0.0482724566346029
0.52372653874386	-0.0465116987992432
0.520993893693851	-0.0447314448113767
0.518273989774557	-0.0429317848711409
0.518273989774557	-0.0429317848711409
0.509975183200947	-0.0374637301720701
0.501616885616268	-0.0320870514380604
0.493200103092467	-0.0268023958494358
0.484725848744499	-0.0216103995119225
0.476195142601584	-0.0165116873758467
0.467609011491484	-0.0115068731652117
0.458968488909803	-0.00659655929960236
0.450274614902736	-0.00178133682581613
0.441528435934687	0.00293821465734407
0.432731004769546	0.00756152706485054
0.423883380336685	0.0120880438977353
0.414986627610827	0.0165172203062491
0.406041817476484	0.0208485231591905
0.397050026606469	0.0250814311044117
0.388012337324848	0.0292154346351575
0.378929837484151	0.0332500361478912
0.369803620326905	0.03718475000561
0.360634784361601	0.041019102592964
0.35142443322307	0.0447526323764397
0.342173675546049	0.0483848899572243
0.342173675546049	0.0483848899572243
0.339675126110051	0.0493349580929289
0.337166646511699	0.0502584887374374
0.33464851860093	0.0511553781238891
0.332121025311649	0.0520255254788423
0.329584450630164	0.0528688330335172
0.327039079563037	0.0536852060348639
0.324485198105304	0.0544745527561284
0.321923093208097	0.0552367845072373
0.319353052746644	0.0559718156446865
0.316775365487685	0.0566795635812378
0.314190321057265	0.0573599487951276
0.311598209907952	0.0580128948390698
0.308999323286443	0.0586383283487796
0.306393953200599	0.0592361790512803
0.303782392386876	0.0598063797727377
0.301164934277192	0.0603488664460666
0.298541872966199	0.060863578118073
0.295913503177999	0.0613504569563563
0.293280120233268	0.0618094482557564
0.290642020015849	0.0622405004445459
0.290642020015849	0.0622405004445459
0.289424856033538	0.0624265566929219
0.288205900237693	0.0626004872974358
0.286985273423492	0.0627622750220419
0.285763096551663	0.0629119038340257
0.284539490736588	0.0630493589055815
0.283314577234208	0.0631746266152933
0.282088477430097	0.063287694549474
0.280861312827343	0.0633885515034052
0.279633205034597	0.0634771874824387
0.278404275753935	0.0635535937029953
0.277174646768882	0.0636177625934274
0.275944439932259	0.0636696877947763
0.274713777154194	0.0637093641613965
0.273482780389955	0.0637367877614704
0.272251571627949	0.0637519558773941
0.271020272877548	0.0637548670060497
0.269789006157086	0.063745520858952
0.26855789348168	0.0637239183622785
0.267327056851223	0.0636900616567772
0.266096618238216	0.0636439540975541
0.266096618238216	0.0636439540975541
0.263562030770932	0.0635245322512108
0.261028663439121	0.063381545647802
0.258496735326038	0.0632150066526758
0.255966465390532	0.0630249296679743
0.253438072447992	0.0628113311313775
0.250911775151551	0.0625742295146942
0.248387791973047	0.0623136453222508
0.245866341184261	0.062029601089133
0.243347640837909	0.061722121379221
0.240831908748917	0.0613912327830824
0.238319362475454	0.0610369639156543
0.235810219300247	0.0606593454137882
0.233304696211662	0.0602584099335801
0.230803009885068	0.0598341921475678
0.228305376663968	0.0593867287417102
0.225812012541424	0.0589160584122377
0.223323133141242	0.0584222218622821
0.22083895369946	0.0579052617983814
0.218359689045608	0.0573652229267609
0.215885553584233	0.0568021519494907
0.215885553584233	0.0568021519494907
0.212943487784739	0.056105875183072
0.210007036834327	0.0553862861893632
0.207076385450466	0.0546434302341153
0.204151717985765	0.0538773540466778
0.201233218416457	0.0530881058170804
0.198321070330741	0.0522757351929786
0.19541545691732	0.0514402932765538
0.192516560953789	0.0505818326212753
0.189624564795224	0.0497004072286181
0.186739650362628	0.048796072544642
0.183861999131571	0.0478688854565283
0.180991792120685	0.0469189042889757
0.17812920988037	0.0459461888005581
0.175274432481346	0.0449508001799381
0.17242763950341	0.0439328010420456
0.16958901002406	0.0428922554241111
0.166758722607308	0.0418292287816658
0.163936955292369	0.0407437879843951
0.16112388558254	0.0396360013119619
0.158319690433963	0.0385059384496829
0.158319690433963	0.0385059384496829
0.157543561492252	0.0381929869610543
0.156765096815689	0.037885891673329
0.155984340590913	0.0375846700176229
0.155201337134621	0.0372893390916538
0.154416130891079	0.0369999156587781
0.153628766429576	0.0367164161470316
0.152839288441913	0.0364388566482048
0.152047741739847	0.0361672529169218
0.151254171252568	0.0359016203697535
0.150458622024131	0.0356419740843353
0.149661139210914	0.0353883287985183
0.148861768079038	0.0351406989095262
0.148060554001819	0.0348990984731442
0.147257542457169	0.0346635412029151
0.146452779025038	0.034434040469367
0.145646309384805	0.0342106092992487
0.144838179312704	0.0339932603747954
0.14402843467921	0.0337820060330039
0.14321712144645	0.0335768582649375
0.142404285665579	0.0333778287150402
0.142404285665579	0.0333778287150402
0.142967352732898	0.0335111766192118
0.143531423827063	0.0336402114461974
0.144096465910536	0.0337649256384517
0.144662445888916	0.0338853118914895
0.145229330612862	0.0340013631543104
0.145797086880049	0.0341130726298154
0.146365681437099	0.0342204337752013
0.146935080981543	0.0343234403023475
0.147505252163756	0.034422086178181
0.148076161588927	0.0345163656250326
0.148647775818998	0.0346062731209727
0.149220061374637	0.0346918034001375
0.149792984737188	0.0347729514530344
0.150366512350644	0.0348497125268383
0.1509406106236	0.0349220821256676
0.151515245931235	0.0349900560108492
0.152090384617267	0.0350536302011656
0.152665992995939	0.0351128009730891
0.153242037353977	0.0351675648609987
0.153818483952575	0.0352179186573845
0.153818483952575	0.0352179186573845
0.154682946920191	0.035286885671327
0.155547895665916	0.0353494663285872
0.156413283010174	0.0354056572156348
0.157279061749475	0.0354554552674771
0.15814518465897	0.0354988577678246
0.159011604495047	0.0355358623492411
0.159878273997887	0.0355664669932711
0.160745145894063	0.0355906700305512
0.161612172899099	0.0356084701409001
0.162479307720066	0.0356198663533917
0.163346503058147	0.0356248580464069
0.164213711611233	0.0356234449476685
0.165080886076484	0.0356156271342556
0.165947979152928	0.0356014050325991
0.166814943544026	0.0355807794184593
0.167681731960263	0.0355537514168826
0.168548297121719	0.0355203225021409
0.169414591760656	0.0354804944976506
0.170280568624086	0.0354342695758738
0.171146180476361	0.035381650258199
0.171146180476361	0.035381650258199
0.173368714757278	0.0352306414748431
0.175590159666796	0.0350643742306596
0.177810410451578	0.0348828563660631
0.180029362414611	0.0346860964406171
0.182246910920113	0.0344741037326339
0.184462951398499	0.0342468882387333
0.186677379351277	0.0340044606733749
0.188890090356015	0.0337468324683492
0.191100980071224	0.0334740157722424
0.193309944241318	0.0331860234498591
0.195516878701493	0.0328828690816206
0.197721679382676	0.0325645669629194
0.199924242316392	0.0322311321034503
0.20212446363971	0.0318825802264972
0.204322239600099	0.0315189277681972
0.206517466560359	0.0311401918767598
0.208710041003469	0.0307463904116644
0.21089985953751	0.0303375419428118
0.213086818900499	0.0299136657496548
0.215270815965296	0.0294747818202831
0.215270815965296	0.0294747818202831
0.216885055592209	0.0291398290959924
0.218497360622706	0.0287956846652011
0.220107678718363	0.0284423596994782
0.221715957605263	0.0280798656684087
0.223322145075679	0.0277082143392237
0.22492618898978	0.0273274177764161
0.226528037277313	0.0269374883413514
0.228127637939308	0.0265384386918636
0.229724939049747	0.0261302817818475
0.231319888757269	0.0257130308608347
0.232912435286836	0.0252866994735672
0.234502526941428	0.0248513014595541
0.236090112103709	0.0244068509526255
0.237675139237715	0.023953362380471
0.239257556890513	0.023490850464174
0.240837313693887	0.0230193302177307
0.242414358365987	0.0225388169475664
0.243988639713014	0.0220493262520348
0.245560106630864	0.0215508740209153
0.2471287081068	0.0210434764348938
0.2471287081068	0.0210434764348938
0.247532869022138	0.0209126788216796
0.247937732233361	0.0207840715073173
0.248343285870519	0.0206576582623707
0.248749518043417	0.0205334427930766
0.249156416841969	0.0204114287412369
0.249563970336544	0.0202916196841112
0.249972166578316	0.0201740191343122
0.250380993599615	0.0200586305397026
0.250790439414275	0.019945457283294
0.251200492017994	0.0198345026831479
0.251611139388673	0.0197257699922783
0.25202236948678	0.0196192623985562
0.252434170255697	0.0195149830246164
0.252846529622074	0.0194129349277655
0.253259435496184	0.0193131210998932
0.25367287577228	0.0192155444673833
0.254086838328942	0.0191202078910289
0.254501311029443	0.0190271141659481
0.254916281722095	0.0189362660215023
0.255331738240613	0.0188476661212156
0.255331738240613	0.0188476661212156
0.25504213572164	0.0189077780368901
0.254752207728796	0.0189663000017121
0.254461962991023	0.0190232302537443
0.254171410246801	0.0190785670789719
0.253880558243883	0.0191323088113535
0.25358941573903	0.0191844538328719
0.253297991497751	0.0192350005735822
0.253006294294038	0.0192839475116598
0.2527143329101	0.0193312931734453
0.252422116136098	0.0193770361334899
0.252129652769887	0.0194211750145973
0.251836951616741	0.0194637084878661
0.251544021489096	0.0195046352727289
0.251250871206282	0.0195439541369918
0.250957509594255	0.0195816638968706
0.250663945485335	0.0196177634170272
0.25037018771794	0.0196522516106031
0.250076245136316	0.0196851274392527
0.249782126590274	0.0197163899131743
0.249487840934925	0.0197460380911398
0.249487840934925	0.0197460380911398
0.249155152203043	0.0197777331014887
0.248822298284202	0.0198076435463895
0.248489288750865	0.019835768565655
0.248156133179971	0.0198621073504447
0.247822841152658	0.0198866591432881
0.24748942225399	0.0199094232381063
0.247155886072678	0.0199303989802322
0.246822242200806	0.0199495857664296
0.246488500233557	0.0199669830449106
0.246154669768932	0.0199825903153511
0.24582076040748	0.0199964071289055
0.245486781752018	0.0200084330882195
0.245152743407354	0.0200186678474414
0.244818654980015	0.0200271111122324
0.244484526077968	0.0200337626397747
0.244150366310342	0.0200386222387786
0.243816185287157	0.0200416897694882
0.24348199261904	0.0200429651436851
0.243147797916958	0.0200424483246911
0.242813610791931	0.0200401393273693
0.242813610791931	0.0200401393273693
0.241981852426596	0.020030033121551
0.241150156685712	0.0200156696855879
0.240318545359123	0.0199970493957919
0.239487040234474	0.0199741727400019
0.238655663096614	0.0199470403175701
0.237824435727053	0.0199156528393474
0.236993379903362	0.0198800111276635
0.236162517398632	0.0198401161163068
0.235331869980876	0.0197959688504986
0.234501459412486	0.0197475704868667
0.233671307449632	0.0196949222934143
0.232841435841727	0.0196380256494879
0.232011866330822	0.0195768820457394
0.231182620651068	0.0195114930840893
0.230353720528116	0.0194418604776823
0.229525187678583	0.0193679860508447
0.228697043809443	0.0192898717390346
0.227869310617498	0.0192075195887933
0.227042009788775	0.0191209317576891
0.226215162997984	0.0190301105142635
0.226215162997984	0.0190301105142635
0.222598553312063	0.0186334030812665
0.218979848463747	0.0182562855551899
0.215359154563913	0.0178987689942087
0.21173657778175	0.0175608638817396
0.208112224341673	0.0172425801261368
0.204486200520182	0.016943927060398
0.200858612642767	0.0166649134418938
0.197229567080772	0.0164055474521085
0.193599170248292	0.016165836696402
0.189967528599039	0.0159457882037852
0.186334748623232	0.0157454084267154
0.182700936844463	0.0155647032409059
0.179066199816589	0.0154036779451547
0.175430644120584	0.0152623372611878
0.171794376361442	0.0151406853335225
0.168157503165026	0.0150387257293442
0.16452013117496	0.014956461438403
0.160882367049487	0.0148938948729253
0.157244317458356	0.0148510278675434
0.15360608907968	0.0148278616792416
0.15360608907968	0.0148278616792416
0.15738866607589	0.0148311778026757
0.161171202932171	0.0148134391522545
0.164953582453297	0.0147746462775787
0.16873568744886	0.0147148003805777
0.172517400737016	0.0146339033154709
0.176298605148	0.0145319575887122
0.180079183527872	0.01440896635891
0.183859018742028	0.0142649334367321
0.187637993678952	0.0140998632847842
0.191415991253719	0.0139137610174761
0.19519289441175	0.0137066324008576
0.19896858613231	0.0134784838524466
0.202742949432261	0.0132293224410227
0.206515867369564	0.0129591558864162
0.21028722304702	0.0126679925592603
0.214056899615776	0.0123558414807413
0.217824780279062	0.0120227123223088
0.221590748295691	0.0116686154053868
0.225354686983794	0.011293561701043
0.229116479724331	0.0108975628296584
0.229116479724331	0.0108975628296584
0.229756155404315	0.0108268951356165
0.230395490028878	0.0107532056765473
0.231034469323581	0.0106764960977173
0.231673079021917	0.0105967681118231
0.232311304865631	0.0105140234989535
0.232949132605039	0.0104282641065495
0.233586547999344	0.0103394918493634
0.234223536816958	0.0102477087094153
0.234860084835814	0.0101529167359499
0.23549617784369	0.0100551180453899
0.23613180163852	0.00995431482128916
0.236766942028717	0.00985050931428373
0.237401584833484	0.00974370384204189
0.238035715883136	0.00963390078921196
0.238669321019413	0.0095211026073696
0.239302386095797	0.00940531181496252
0.239934896977828	0.00928653099725478
0.240566839543421	0.00916476280626858
0.241198199683176	0.00904000996072546
0.241828963300702	0.00891227524598528
0.241828963300702	0.00891227524598528
0.242442989425743	0.00878547113941208
0.243056637223022	0.00865684865081499
0.243669901307578	0.00852640890889824
0.244282776297819	0.00839415305831299
0.244895256815569	0.00826008225964742
0.245507337486111	0.0081241976894164
0.246119012938238	0.00798650054005129
0.246730277804298	0.00784699201988939
0.247341126720244	0.00770567335316338
0.247951554325678	0.00756254577999055
0.248561555263898	0.00741761055636196
0.249171124181947	0.00727086895413136
0.249780255730661	0.00712232226100412
0.250388944564712	0.00697197178052577
0.250997185342656	0.00681981883207076
0.251604972726983	0.00666586475083071
0.252212301384161	0.00651011088780283
0.252819165984683	0.00635255860977796
0.253425561203115	0.00619320929932861
0.254031481718141	0.00603206435479687
0.254031481718141	0.00603206435479687
0.256148551165382	0.00547079302385498
0.258268135685913	0.00491909563242738
0.26039019198412	0.00437698344974009
0.262514676713903	0.00384446754922632
0.264641546479555	0.0033215588083022
0.266770757836653	0.00280826790814268
0.268902267292942	0.00230460533346508
0.271036031309226	0.00181058137231333
0.273172006300256	0.00132620611584928
0.275310148635621	0.000851489458145204
0.277450414640637	0.000386441095983109
0.279592760597245	-6.89294713448116e-05
0.281737142744895	-0.000514612942228712
0.283883517281449	-0.000950600212932656
0.286031840364067	-0.00137688237777898
0.288182068110114	-0.0017934507293317
0.290334156598041	-0.00220029675857301
0.292488061868298	-0.00259741215507837
0.294643739924219	-0.00298478880718508
0.296801146732931	-0.003362418802159
0.296801146732931	-0.003362418802159
0.298013607633524	-0.00357489910804774
0.299225007638898	-0.00379334668262625
0.300435317380622	-0.00401775622998687
0.301644507516698	-0.0042481223096841
0.30285254873227	-0.00448443933686538
0.304059411740339	-0.00472670158240765
0.305265067282464	-0.00497490317305514
0.306469486129483	-0.00522903809156274
0.307672639082211	-0.00548910017684099
0.308874496972156	-0.00575508312410632
0.31007503066222	-0.00602698048503297
0.31127421104741	-0.00630478566791039
0.312472009055541	-0.00658849193780178
0.313668395647941	-0.00687809241670878
0.314863341820157	-0.00717358008373673
0.316056818602654	-0.00747494777526636
0.317248797061523	-0.00778218818512611
0.318439248299177	-0.00809529386477043
0.319628143455056	-0.00841425722345927
0.320815453706323	-0.0087390705284431
0.320815453706323	-0.0087390705284431
0.318135352047495	-0.00799281254239566
0.31545835733464	-0.00723548487833918
0.312784515288865	-0.00646710047087461
0.310113871577426	-0.00568767244344278
0.307446471812958	-0.00489721410810273
0.30478236155269	-0.00409573896530188
0.302121586297669	-0.00328326070364747
0.299464191491983	-0.00245979319967143
0.296810222521983	-0.00162535051759428
0.294159724715511	-0.000779946909084112
0.291512743341125	7.64031869858732e-05
0.288869323607319	0.000943685144785411
0.286229510661765	0.00182188415177477
0.283593349590528	0.00271098520896049
0.280960885417304	0.0036109731311486
0.278332163102648	0.00452183254720686
0.275707227543207	0.00544354790032491
0.273086123570952	0.00637610344828153
0.270468895952416	0.00731948326371248
0.267855589387923	0.00827367123438334
0.267855589387923	0.00827367123438334
0.267495026836013	0.00840527754568006
0.267133895015682	0.00853531363050719
0.266772200765126	0.00866377702657142
0.266409950933194	0.00879066530135922
0.266047152379254	0.00891597605218247
0.265683811973063	0.00903970690622441
0.265319936594639	0.00916185552058421
0.26495553313413	0.00928241958232157
0.264590608491685	0.00940139680850034
0.264225169577319	0.00951878494623192
0.263859223310786	0.00963458177271772
0.263492776621449	0.00974878509529154
0.263125836448144	0.00986139275146068
0.262758409739052	0.00997240260894735
0.262390503451568	0.0100818125657286
0.262022124552167	0.0101896205500766
0.261653280016273	0.0102958245205973
0.261283976828128	0.0104004224662696
0.260914221980657	0.0105034124064831
0.26054402247534	0.0106047923910759
0.26054402247534	0.0106047923910759
0.260462266669229	0.0106268017035286
0.260380416992546	0.0106484593140716
0.260298474958256	0.0106697648223712
0.26021644208103	0.010690717834602
0.260134319877218	0.0107113179634544
0.260052109864824	0.010731564828142
0.259969813563472	0.010751458054408
0.259887432494382	0.0107709972745326
0.259804968180341	0.01079018212734
0.259722422145674	0.0108090122582042
0.259639795916219	0.0108274873190566
0.259557091019293	0.0108456069683917
0.25947430898367	0.0108633708712738
0.259391451339548	0.010880778699343
0.259308519618523	0.0108978301308213
0.259225515353562	0.0109145248505185
0.25914244007897	0.0109308625498384
0.259059295330368	0.0109468429267838
0.258976082644657	0.0109624656859628
0.258892803559998	0.0109777305385937
0.258892803559998	0.0109777305385937
0.25874744958597	0.0110037283160615
0.258601985240034	0.0110291012595276
0.258456413208154	0.0110538489004867
0.258310736178282	0.0110779707819792
0.258164956840312	0.0111014664586005
0.258019077886025	0.0111243354965083
0.25787310200904	0.0111465774734312
0.257727031904769	0.0111681919786764
0.257580870270361	0.0111891786131371
0.257434619804656	0.0112095369893002
0.257288283208135	0.0112292667312528
0.257141863182869	0.0112483674746901
0.256995362432469	0.0112668388669212
0.256848783662036	0.0112846805668764
0.256702129578113	0.0113018922451126
0.256555402888634	0.0113184735838205
0.256408606302872	0.0113344242768295
0.256261742531392	0.0113497440296138
0.256114814285998	0.0113644325592977
0.255967824279686	0.0113784895946611
0.255967824279686	0.0113784895946611
0.255776678991832	0.0113959401404011
0.255585460373549	0.0114125679074628
0.255394171966446	0.011428372587879
0.255202817313421	0.0114433538889275
0.255011399958602	0.0114575115331357
0.254819923447277	0.0114708452582864
0.254628391325832	0.0114833548174224
0.254436807141678	0.0114950399788511
0.254245174443195	0.0115059005261486
0.25405349677966	0.0115159362581641
0.253861777701183	0.0115251469890232
0.253670020758639	0.0115335325481318
0.253478229503607	0.0115410927801789
0.2532864074883	0.0115478275451394
0.253094558265502	0.0115537367182771
0.2529026853885	0.0115588201901468
0.252710792411019	0.0115630778665962
0.252518882887156	0.0115665096687679
0.252326960371316	0.0115691155331005
0.252135028418143	0.0115708954113302
0.252135028418143	0.0115708954113302
0.251466376469225	0.0115742068156617
0.250797716446829	0.0115746174734671
0.250129060934917	0.0115721273770179
0.249460422517366	0.0115667365731769
0.248791813777733	0.0115584451633973
0.248123247299013	0.0115472533037207
0.247454735663409	0.0115331612047742
0.246786291452091	0.0115161691317665
0.246117927244958	0.0114962774044828
0.245449655620406	0.0114734863972789
0.244781489155088	0.0114477965390742
0.244113440423677	0.0114192083133432
0.243445521998631	0.011387722258107
0.242777746449955	0.0113533389659229
0.242110126344967	0.011316059083873
0.241442674248057	0.0112758833135527
0.240775402720454	0.0112328124110565
0.240108324319991	0.0111868471869649
0.239441451600863	0.0111379885063283
0.238774797113397	0.0110862372886509
0.238774797113397	0.0110862372886509
0.234851293240138	0.0107649931749821
0.230929141233443	0.0104276446008956
0.227008407195595	0.0100741972519208
0.223089157204969	0.00970465708490837
0.219171457314939	0.00931903032793105
0.215255373552745	0.00891732348017762
0.211340971918396	0.00849954331184423
0.207428318383548	0.00806569686401968
0.203517478890397	0.00761579144856719
0.199608519350564	0.00714983464800078
0.195701505643988	0.00666783431535796
0.19179650361781	0.00616979857406656
0.187893579085274	0.00565573581780913
0.183992797824604	0.00512565471037983
0.180094225577906	0.00457956418554017
0.176197928050054	0.00401747344686673
0.172303970907587	0.00343939196759747
0.168412419777597	0.00284532949047114
0.164523340246631	0.00223529602756366
0.160636797859577	0.00160930186011896
0.160636797859577	0.00160930186011896
0.157239145637907	0.00106145373761838
0.153839456369247	0.000526392001669154
0.150437778172429	4.12422547683709e-06
0.147034159194455	-0.000505342198834195
0.143628647609778	-0.00100200006033186
0.140221291619658	-0.00148584232937181
0.136812139451438	-0.00195686215770366
0.133401239357909	-0.00241505287856094
0.129988639616577	-0.00286040800676255
0.126574388529027	-0.00329292123879755
0.123158534420197	-0.00371258645292112
0.119741125637734	-0.00411939770923494
0.116322210551268	-0.00451334924977694
0.112901837551773	-0.00489443549859755
0.109480055050833	-0.00526265106184366
0.106056911480006	-0.00561799072783002
0.102632455290091	-0.00596044946711798
0.0992067349504906	-0.00629002243258159
0.0957797989484753	-0.00660670495948118
0.0923516957885415	-0.00691049256552514
0.0923516957885415	-0.00691049256552514
0.091671912687762	-0.00696822946556381
0.0909919290250734	-0.00702355425393534
0.0903117533594773	-0.00707646623426278
0.0896313942523908	-0.00712696474053944
0.0889508602675413	-0.00717504913713712
0.0882701599708563	-0.00722071881881425
0.0875893019303573	-0.0072639732107234
0.0869082947160513	-0.00730481176841857
0.0862271468998227	-0.00734323397786204
0.0855458670553258	-0.00737923935543081
0.084864463757877	-0.00741282744792273
0.084182945584346	-0.00744399783256218
0.0835013211130491	-0.00747275011700537
0.0828195989236401	-0.00749908393934534
0.0821377875970033	-0.00752299896811645
0.0814558957151443	-0.0075444949022986
0.0807739318610833	-0.00756357147132099
0.0800919046187459	-0.00758022843506554
0.0794098225728559	-0.00759446558386989
0.078727694308827	-0.00760628273853008
0.078727694308827	-0.00760628273853008
0.0781360863524723	-0.00761449975599434
0.077544454377394	-0.00762075271234256
0.0769528049040004	-0.00762504153866058
0.0763611444528926	-0.00762736618768102
0.0757694795447929	-0.00762772663378377
0.0751778167004724	-0.00762612287299635
0.0745861624406795	-0.0076225549229939
0.0739945232860685	-0.00761702282309898
0.0734029057571266	-0.00760952663428118
0.0728113163741029	-0.00760006643915639
0.0722197616569364	-0.00758864234198594
0.0716282481251839	-0.00757525446867544
0.0710367822979483	-0.00755990296677336
0.0704453706938068	-0.00754258800546945
0.0698540198307391	-0.00752330977559284
0.0692627362260553	-0.00750206848960996
0.0686715263963242	-0.00747886438162218
0.0680803968573018	-0.00745369770736324
0.0674893541238589	-0.00742656874419643
0.0668984047099099	-0.00739747779111154
0.0668984047099099	-0.00739747779111154
0.065397110318075	-0.00731886548918533
0.063896053129217	-0.00723584705299577
0.0623952460748289	-0.00714842319774035
0.0608947020842477	-0.00705659467656883
0.0593944340845455	-0.00696036228057692
0.0578944550004156	-0.00685972683879931
0.0563947777540626	-0.00675468921820261
0.0548954152650913	-0.00664525032367786
0.0533963804503942	-0.00653141109803275
0.0518976862240415	-0.00641317252198347
0.0503993454971689	-0.0062905356141463
0.0489013711778666	-0.00616350143102874
0.0474037761710688	-0.00603207106702061
0.0459065733784412	-0.00589624565438433
0.0444097756982716	-0.00575602636324549
0.0429133960253566	-0.00561141440158248
0.0414174472508924	-0.00546241101521625
0.0399219422623632	-0.00530901748779957
0.0384268939434295	-0.00515123514080589
0.0369323151738181	-0.00498906533351804
0.0369323151738181	-0.00498906533351804
0.0366283910325857	-0.0049560521899806
0.0363243787789334	-0.0049238605621984
0.0360202806334379	-0.00489249068530666
0.0357160988173032	-0.0048619427884383
0.0354118355523448	-0.00483221709472233
0.0351074930609729	-0.00480331382128218
0.0348030735661763	-0.00477523317923414
0.0344985792915065	-0.00474797537368579
0.0341940124610609	-0.00472154060373455
0.0338893752994672	-0.00469592906246617
0.0335846700318665	-0.00467114093695335
0.0332798988838976	-0.00464717640825437
0.0329750640816804	-0.00462403565141177
0.0326701678517998	-0.00460171883545106
0.0323652124212893	-0.0045802261233795
0.0320602000176149	-0.00455955767218489
0.0317551328686586	-0.00453971363283445
0.0314500132027026	-0.00452069415027369
0.0311448432484122	-0.00450249936342538
0.0308396252348205	-0.0044851294051885
0.0308396252348205	-0.0044851294051885
0.0310504620582675	-0.00449655221896948
0.0312613294283453	-0.00450739652772466
0.0314722257577247	-0.00451766224982221
0.0316831494588586	-0.00452734930798568
0.0318940989439939	-0.00453645762929461
0.0321050726251832	-0.00454498714518502
0.0323160689142972	-0.00455293779144997
0.0325270862230362	-0.00456030950824003
0.0327381229629425	-0.00456710224006372
0.0329491775454119	-0.00457331593578795
0.0331602483817061	-0.00457895054863839
0.0333713338829643	-0.00458400603619982
0.0335824324602153	-0.00458848236041646
0.0337935425243896	-0.00459237948759225
0.0340046624863311	-0.0045956973883911
0.0342157907568093	-0.00459843603783712
0.034426925746531	-0.0046005954153148
0.0346380658661527	-0.00460217550456917
0.0348492095262919	-0.00460317629370593
0.0350603551375399	-0.0046035977751915
0.0350603551375399	-0.0046035977751915
0.0354116129161417	-0.00460335064303033
0.0357628687996527	-0.00460217064238703
0.0361141203105703	-0.00460005778158447
0.0364653649714226	-0.00459701207552522
0.0368166003047862	-0.00459303354569148
0.0371678238333032	-0.00458812222014488
0.0375190330796995	-0.00458227813352633
0.0378702255668012	-0.00457550132705576
0.038221398817553	-0.0045677918485318
0.0385725503550348	-0.00455914975233151
0.0389236777024803	-0.00454957509940991
0.0392747783832931	-0.00453906795729962
0.0396258499210657	-0.00452762840011034
0.0399768898395953	-0.00451525650852838
0.0403278956629028	-0.00450195236981601
0.0406788649152491	-0.00448771607781093
0.0410297951211536	-0.00447254773292554
0.0413806838054103	-0.00445644744214629
0.0417315284931069	-0.00443941531903287
0.0420823267096408	-0.00442145148371744
0.0420823267096408	-0.00442145148371744
0.0433041620193194	-0.00435574328916799
0.0445258313227985	-0.00428701772081317
0.0457473271685573	-0.00421527519784171
0.0469686421061338	-0.00414051615784409
0.0481897686861686	-0.00406274105680994
0.0494106994604518	-0.0039819503691252
0.0506314269819678	-0.00389814458756926
0.0518519438049402	-0.00381132422331196
0.0530722424848784	-0.00372148980591044
0.0542923155786217	-0.00362864188330596
0.0555121556443859	-0.0035327810218205
0.0567317552418081	-0.00343390780615333
0.0579511069319917	-0.00333202283937749
0.0591702032775527	-0.003227126742936
0.0603890368426639	-0.00311922015663823
0.0616076001931018	-0.00300830373865582
0.0628258858962906	-0.00289437816551878
0.0640438865213477	-0.00277744413211137
0.0652615946391299	-0.00265750235166776
0.0664790028222777	-0.00253455355576782
0.0664790028222777	-0.00253455355576782
0.0671730041892051	-0.00246286719414985
0.0678668544518844	-0.00238973276505441
0.0685605505888558	-0.00231515058695476
0.0692540895793309	-0.0022391209846285
0.0699474684032056	-0.00216164428915626
0.0706406840410731	-0.00208272083792021
0.0713337334742376	-0.00200235097460258
0.0720266136847264	-0.00192053504918425
0.0727193216553044	-0.00183727341794308
0.073411854369486	-0.00175256644345251
0.0741042088115492	-0.00166641449457988
0.074796381966548	-0.00157881794648484
0.075488370820326	-0.00148977718061778
0.0761801723595293	-0.00139929258471806
0.0768717835716196	-0.00130736455281246
0.0775632014448877	-0.0012139934852133
0.078254422968466	-0.00111917978851684
0.0789454451323421	-0.00102292387560144
0.0796362649273717	-0.000925226165625763
0.0803268793452916	-0.000826087084026987
0.0803268793452916	-0.000826087084026987
0.0813681685237454	-0.000676466639291129
0.0824097284146285	-0.000528742489769516
0.0834515555645939	-0.000382915125249367
0.0844936465194092	-0.000238985029228965
0.0855359978239666	-9.69526789161433e-05
0.0865786060222957	4.31814547733663e-05
0.0876214676575743	0.000181416907217504
0.0886645792721393	0.000317753220089291
0.0897079374074997	0.000452189941358563
0.0907515386043462	0.000584726625293236
0.0917953794025644	0.000715362832460993
0.0928394563412453	0.000844098129730614
0.0938837659586964	0.000970932090273424
0.0949283047924547	0.00109586429356477
0.0959730693792963	0.00121889432538533
0.0970180562552492	0.00134002177782256
0.0980632619556049	0.00145924624927205
0.0991086830149282	0.00157656734443875
0.100154315967071	0.00169198467433841
0.101200157345182	0.00180549785629879
0.101200157345182	0.00180549785629879
0.101158279259304	0.0018010298952989
0.101116393055216	0.00179663869279563
0.10107449887361	0.00179232426353849
0.101032596855202	0.00178808662201916
0.100990687140737	0.00178392578247136
0.100948769870984	0.00177984175887086
0.100906845186738	0.00177583456493542
0.100864913228821	0.00177190421412473
0.100822974138075	0.00176805071964036
0.10078102805537	0.00176427409442577
0.100739075121598	0.00176057435116617
0.100697115477673	0.00175695150228857
0.100655149264533	0.0017534055599617
0.100613176623137	0.00174993653609595
0.100571197694467	0.00174654444234337
0.100529212619525	0.0017432292900976
0.100487221539334	0.00173999109049384
0.100445224594936	0.00173682985440882
0.100403221927396	0.00173374559246076
0.100361213677793	0.00173073831500933
0.100361213677793	0.00173073831500933
0.100393126239471	0.00173296402923008
0.100425042834278	0.00173513114078784
0.1004569633546	0.00173723964237564
0.100488887692809	0.00173928952688412
0.100520815741264	0.00174128078740157
0.100552747392311	0.00174321341721395
0.100584682538285	0.00174508740980491
0.100616621071507	0.00174690275885579
0.10064856288429	0.00174865945824569
0.100680507868932	0.00175035750205144
0.100712455917724	0.00175199688454765
0.100744406922945	0.00175357760020674
0.100776360776863	0.0017550996436989
0.100808317371737	0.00175656300989218
0.100840276599818	0.00175796769385246
0.100872238353348	0.0017593136908435
0.100904202524559	0.00176060099632693
0.100936169005675	0.00176182960596225
0.100968137688913	0.00176299951560691
0.101000108466484	0.00176411072131625
0.101000108466484	0.00176411072131625
0.101306095294174	0.00177419946559951
0.101612099128643	0.00178375848077352
0.101918119052816	0.0017927877381905
0.102224154149572	0.00180128721079033
0.102530203501742	0.00180925687310061
0.102836266192115	0.00181669670123675
0.103142341303439	0.00182360667290207
0.103448427918428	0.0018299867673878
0.103754525119758	0.00183583696557319
0.104060631990075	0.00184115724992556
0.104366747611996	0.00184594760450035
0.104672871068111	0.00185020801494116
0.104979001440987	0.00185393846847982
0.10528513781317	0.00185713895393638
0.10559127926719	0.00185980946171918
0.105897424885558	0.00186194998382487
0.106203573750775	0.00186356051383846
0.106509724945333	0.00186464104693327
0.106815877551715	0.00186519157987102
0.1071220306524	0.0018652121110018
0.1071220306524	0.0018652121110018
0.107789845783835	0.00186531424762453
0.108457659511789	0.00186668718640106
0.109125469418024	0.00186933092235981
0.109793273084314	0.00187324544592747
0.110461068092457	0.00187843074292904
0.111128852024281	0.00188488679458791
0.111796622461655	0.00189261357752588
0.112464376986496	0.00190161106376329
0.113132113180781	0.00191187922071907
0.113799828626551	0.00192341801121092
0.114467520905922	0.0019362273934554
0.115135187601095	0.0019503073210681
0.115802826294364	0.00196565774306379
0.116470434568123	0.00198227860385663
0.117138010004877	0.00200016984326035
0.117805550187251	0.00201933139648848
0.118473052697995	0.00203976319415458
0.119140515119997	0.00206146516227249
0.11980793503629	0.00208443722225662
0.120475310030062	0.00210867929092217
0.120475310030062	0.00210867929092217
0.120186507705185	0.00209762423091757
0.119897728074935	0.0020859914170136
0.119608972295118	0.00207378089576918
0.119320241521445	0.00206099271605542
0.119031536909524	0.00204762692905547
0.118742859614861	0.00203368358826423
0.118454210792851	0.00201916274948825
0.118165591598776	0.00200406447084539
0.117877003187799	0.00198838881276469
0.11758844671496	0.00197213583798604
0.117299923335171	0.00195530561155999
0.117011434203212	0.00193789820084747
0.116722980473724	0.00191991367551952
0.11643456330121	0.001901352107557
0.116146183840023	0.00188221357125032
0.115857843244367	0.00186249814319914
0.11556954266829	0.00184220590231206
0.11528128326568	0.00182133692980628
0.11499306619026	0.00179989130920733
0.114704892595584	0.00177786912634868
0.114704892595584	0.00177786912634868
0.114065686463621	0.00172779155070081
0.113426572715229	0.00167654841127776
0.112787553475759	0.00162413987848689
0.112148630870248	0.00157056612661104
0.111509807023414	0.00151582733380796
0.110871084059642	0.00145992368210967
0.110232464102986	0.00140285535742193
0.109593949277155	0.00134462254952355
0.108955541705508	0.00128522545206581
0.10831724351105	0.00122466426257181
0.107679056816418	0.00116293918243575
0.107040983743883	0.00110005041692235
0.106403026415335	0.00103599817516612
0.10576518695228	0.000970782670170661
0.105127467475832	0.000904404118807991
0.104489870106706	0.000836862741817774
0.103852396965211	0.000768158763806613
0.103215050171243	0.000698292413247331
0.102577831844277	0.000627263922478143
0.101940744103362	0.000555073527701962
0.101940744103362	0.000555073527701962
0.100990124030294	0.000447111850954837
0.100039362612398	0.00034040208941934
0.0990884614983781	0.000234944428139612
0.0981374223371807	0.000130739049988478
0.0971862467779913	2.77861356672539e-05
0.0962349364702318	-7.39141362946695e-05
0.0952834930635579	-0.000174361589540094
0.0943319182078563	-0.000273556049884275
0.0933802135532412	-0.000371497345315328
0.0924283807500524	-0.000468185305994406
0.0914764214488516	-0.000563619764256099
0.0905243373004197	-0.000657800554608681
0.0895721299557546	-0.000750727513734352
0.0886198010660673	-0.000842400480489624
0.08766735228278	-0.000932819295905486
0.0867147852575227	-0.00102198380318778
0.0857621016421301	-0.00110989384771741
0.0848093030886396	-0.00119654927705062
0.0838563912492874	-0.0012819499409193
0.0829033677765067	-0.00136609569123116
0.0829033677765067	-0.00136609569123116
0.0829011843799387	-0.00136628559924517
0.0828990007395431	-0.00136647268278058
0.0828968168589735	-0.00136665694152434
0.0828946327418842	-0.00136683837516815
0.0828924483919297	-0.00136701698340841
0.0828902638127652	-0.00136719276594627
0.0828880790080458	-0.00136736572248761
0.0828858939814274	-0.00136753585274301
0.0828837087365661	-0.00136770315642782
0.0828815232771183	-0.00136786763326208
0.0828793376067409	-0.00136802928297058
0.0828771517290911	-0.00136818810528285
0.0828749656478264	-0.00136834409993313
0.0828727793666047	-0.00136849726666041
0.0828705928890841	-0.00136864760520839
0.0828684062189233	-0.00136879511532552
0.0828662193597811	-0.00136893979676498
0.0828640323153166	-0.00136908164928468
0.0828618450891894	-0.00136922067264726
0.0828596576850592	-0.00136935686662011
0.0828596576850592	-0.00136935686662011
0.0828265750688192	-0.00137137038370076
0.082793489479431	-0.00137333444152972
0.0827604009908374	-0.00137524903571755
0.0827273096769873	-0.00137711416198533
0.0826942156118363	-0.00137892981616472
0.0826611188693459	-0.00138069599419792
0.0826280195234838	-0.00138241269213772
0.0825949176482232	-0.0013840799061475
0.0825618133175434	-0.0013856976325012
0.0825287066054287	-0.0013872658675834
0.082495597585869	-0.00138878460788926
0.0824624863328594	-0.00139025385002456
0.0824293729203998	-0.00139167359070571
0.0823962574224952	-0.00139304382675974
0.0823631399131549	-0.00139436455512433
0.0823300204663929	-0.00139563577284779
0.0822968991562276	-0.0013968574770891
0.0822637760566815	-0.00139802966511787
0.082230651241781	-0.00139915233431441
0.0821975247855564	-0.00140022548216966
0.0821975247855564	-0.00140022548216966
0.0821210398889245	-0.00140258922618207
0.0820445515695878	-0.00140483949363469
0.0819680599959055	-0.00140697627957444
0.0818915653362437	-0.00140899957929804
0.0818150677589753	-0.00141090938835197
0.0817385674324799	-0.00141270570253255
0.0816620645251427	-0.00141438851788589
0.081585559205355	-0.00141595783070793
0.0815090516415132	-0.00141741363754445
0.0814325420020188	-0.00141875593519106
0.0813560304552775	-0.00141998472069322
0.0812795171696996	-0.00142109999134624
0.0812030023136991	-0.00142210174469529
0.0811264860556934	-0.0014229899785354
0.081049968564103	-0.00142376469091147
0.0809734500073512	-0.00142442588011829
0.0808969305538635	-0.00142497354470049
0.0808204103720675	-0.00142540768345261
0.0807438896303923	-0.00142572829541907
0.0806673684972684	-0.00142593537989416
0.0806673684972684	-0.00142593537989416
0.0804284326142775	-0.00142622940980135
0.0801894965570894	-0.00142617275540325
0.0799505608404007	-0.00142576541682191
0.0797116259789069	-0.00142500739493478
0.0794726924873016	-0.00142389869137474
0.0792337608802757	-0.00142243930853005
0.0789948316725159	-0.0014206292495444
0.0787559053787037	-0.00141846851831687
0.0785169825135144	-0.00141595711950193
0.0782780635916159	-0.00141309505850943
0.0780391491276676	-0.00140988234150458
0.0778002396363192	-0.00140631897540795
0.0775613356322099	-0.00140240496789544
0.0773224376299669	-0.0013981403273983
0.0770835461442045	-0.00139352506310306
0.076844661689523	-0.00138855918495153
0.0766057847805076	-0.00138324270364081
0.0763669159317272	-0.00137757563062321
0.0761280556577333	-0.00137155797810628
0.0758892044730589	-0.00136518975905274
0.0758892044730589	-0.00136518975905274
0.0745522784135682	-0.00132763714006472
0.0732154056068328	-0.00128823426770498
0.0718785886135302	-0.00124698121744673
0.0705418299942302	-0.00120387806830699
0.0692051323093914	-0.00115892490284655
0.0678684981193554	-0.00111212180716972
0.0665319299843419	-0.00106346887092423
0.0651954304644448	-0.00101296618730106
0.0638590021196258	-0.000960613853034197
0.0625226475097111	-0.000906411968400527
0.0611863691943849	-0.000850360637219586
0.0598501697331854	-0.000792459966853379
0.0585140516855003	-0.000732710068206206
0.0571780176105605	-0.000671111055724385
0.0558420700674372	-0.000607663047396107
0.0545062116150347	-0.000542366164751143
0.0531704448120871	-0.000475220532860642
0.0518347722171534	-0.000406226280336919
0.0504991963886114	-0.000335383539333138
0.0491637198846541	-0.000262692445543143
0.0491637198846541	-0.000262692445543143
0.0480951913513338	-0.000204394880557012
0.0470265976847994	-0.000147303651405307
0.045957940246967	-9.14188308504396e-05
0.0448892203998331	-3.67404901172313e-05
0.0438204395054743	1.67313011071168e-05
0.0427515989260449	6.89964746731663e-05
0.0416827000237748	0.000120054963969304
0.0406137441609691	0.000169906703921808
0.0395447327000046	0.000218551630994975
0.0384756670033298	0.000265989683191154
0.0374065484334616	0.000312220800050865
0.0363373783529846	0.000357244922652861
0.0352681581245492	0.000401061993614179
0.0341988891108693	0.000443671957090265
0.0331295726747216	0.000485074758774987
0.0320602101789426	0.000525270345900753
0.0309908029864277	0.000564258667238557
0.0299213524601296	0.000602039673098029
0.0288518599630557	0.000638613315327536
0.0277823268582674	0.000673979547314201
0.0277823268582674	0.000673979547314201
0.0276135049548382	0.000679372113181199
0.0274446771281104	0.000684575935474261
0.0272758435891001	0.000689591007689186
0.0271070045488303	0.000694417323557693
0.0269381602183311	0.000699054877047422
0.0267693108086392	0.000703503662361948
0.0266004565307975	0.000707763673940783
0.0264315975958552	0.000711834906459387
0.026262734214867	0.000715717354829171
0.0260938665988936	0.000719411014197506
0.0259249949590006	0.000722915879947729
0.0257561195062587	0.000726231947699148
0.0255872404517437	0.000729359213307046
0.0254183580065354	0.000732297672862688
0.0252494723817182	0.000735047322693328
0.0250805837883804	0.000737608159362207
0.0249116924376138	0.000739980179668566
0.0247427985405139	0.000742163380647643
0.0245739023081794	0.000744157759570678
0.0244050039517117	0.00074596331394492
0.0244050039517117	0.00074596331394492
0.0242643720058826	0.000747313133283569
0.0241237387014406	0.000748513083973747
0.0239831041980977	0.000749563164652716
0.0238424686555672	0.000750463374127938
0.0237018322335638	0.000751213711377079
0.0235611950918027	0.000751814175548009
0.0234205573900005	0.000752264765958803
0.023279919287874	0.000752565482097743
0.0231392809451407	0.000752716323623317
0.0229986425215183	0.00075271729036422
0.0228580041767245	0.000752568382319353
0.0227173660704771	0.000752269599657826
0.0225767283624935	0.000751820942718956
0.0224360912124906	0.000751222412012265
0.0222954547801849	0.000750474008217482
0.0221548192252917	0.000749575732184541
0.0220141847075258	0.000748527584933581
0.0218735513866002	0.000747329567654943
0.0217329194222272	0.000745981681709171
0.0215922889741172	0.000744483928627007
0.0215922889741172	0.000744483928627007
0.02111766116735	0.000738948269349377
0.0206430388925515	0.000732957046990132
0.0201684225869856	0.000726510267068917
0.0196938126879111	0.000719607935525078
0.0192192096325806	0.000712250058717653
0.0187446138582402	0.000704436643425369
0.0182700258021298	0.000696167696846636
0.0177954459014815	0.000687443226599536
0.0173208745935208	0.000678263240721828
0.0168463123154646	0.000668627747670926
0.0163717595045217	0.000658536756323898
0.015897216597892	0.000647990275977459
0.0154226840327664	0.000636988316347956
0.0149481622463265	0.000625530887571374
0.0144736516757438	0.000613618000203309
0.0139991527581792	0.000601249665218965
0.0135246659307832	0.000588425894013148
0.013050191630695	0.000575146698400247
0.0125757302950424	0.000561412090614239
0.0121012823609412	0.000547222083308657
0.0121012823609412	0.000547222083308657
0.0119348466334304	0.00054219156540143
0.0117684092680767	0.000537215531182349
0.0116019702827154	0.000532293981184647
0.0114355296951825	0.000527426915935724
0.0112690875233137	0.000522614335957136
0.0111026437849451	0.000517856241764604
0.010936198497913	0.000513152633868009
0.0107697516800537	0.000508503512771389
0.0106033033492038	0.000503908878972952
0.0104368535232001	0.000499368732965061
0.0102704022198794	0.00049488307523424
0.0101039494570787	0.000490451906261177
0.0099374952526352	0.000486075226520716
0.00977103962438635	0.000481753036481868
0.00960458259016961	0.000477485336607802
0.00943812416782262	0.000473272127355847
0.0092716643751832	0.000469113409177494
0.00910520323008923	0.000465009182518392
0.00893874075037891	0.000460959447818356
0.00877227695389044	0.000456964205511357
0.00877227695389044	0.000456964205511357
0.00879019954471512	0.000457385510995247
0.00880812240950162	0.000457794996067506
0.00882604554045408	0.000458192660550021
0.00884396892977652	0.000458578504269821
0.00886189256967283	0.000458952527059076
0.00887981645234682	0.000459314728755098
0.00889774057000218	0.000459665109200341
0.00891566491484251	0.000460003668242402
0.00893358947907128	0.000460330405734017
0.00895151425489189	0.000460645321533068
0.00896943923450764	0.000460948415502574
0.00898736441012176	0.000461239687510702
0.00900528977393737	0.000461519137430756
0.00902321531815751	0.000461786765141185
0.00904114103498516	0.000462042570525579
0.0090590669166232	0.000462286553472672
0.00907699295527447	0.000462518713876339
0.00909491914314171	0.000462739051635597
0.00911284547242761	0.000462947566654607
0.0091307719353348	0.000463144258842671
0.0091307719353348	0.000463144258842671
0.00918935652287373	0.000463750850269047
0.0092479414503497	0.000464323670397403
0.00930652669829517	0.000464862719037393
0.00936511224724238	0.000465367996009893
0.00942369807772357	0.000465839501147001
0.00948228417027085	0.000466277234292037
0.00954087050541626	0.000466681195299544
0.00959945706369174	0.000467051384035287
0.00965804382562915	0.000467387800376253
0.00971663077176031	0.000467690444210653
0.00977521788261695	0.000467959315437919
0.00983380513873077	0.000468194413968705
0.00989239252063342	0.000468395739724889
0.00995098000885647	0.000468563292639572
0.0100095675839315	0.000468697072657076
0.01006815522639	0.000468797079732946
0.0101267429167636	0.00046886331383395
0.0101853306355837	0.000468895774938079
0.0102439183633818	0.000468894463034546
0.0103025060806894	0.000468859378123788
0.0103025060806894	0.000468859378123788
0.0104084135019282	0.000468736749372462
0.0105143208412126	0.000468556757847729
0.0106202280674732	0.000468319403602391
0.0107261351496406	0.000468024686706081
0.0108320420566453	0.000467672607245257
0.010937948757418	0.000467263165323208
0.0110438552208895	0.000466796361060048
0.0111497614159905	0.000466272194592722
0.0112556673116519	0.000465690666075002
0.0113615728768046	0.000465051775677488
0.0114674780803797	0.000464355523587608
0.0115733828913083	0.000463601910009617
0.0116792872785217	0.000462790935164598
0.0117851912109514	0.000461922599290464
0.0118910946575288	0.000460996902641954
0.0119969975871856	0.000460013845490634
0.0121028999688536	0.000458973428124897
0.0122088017714648	0.000457875650849967
0.0123147029639514	0.000456720513987892
0.0124206035152457	0.000455508017877548
0.0124206035152457	0.000455508017877548
0.0129357709117508	0.000449483078390855
0.0134509386103316	0.000443484023736434
0.0139661066096874	0.000437510853929429
0.0144812749085175	0.000431563568984922
0.0149964435055213	0.000425642168917926
0.0155116123993984	0.000419746653743391
0.016026781588848	0.000413877023476201
0.0165419510725698	0.000408033278131172
0.0170571208492629	0.000402215417723061
0.0175722909176267	0.000396423442266553
0.0180874612763607	0.000390657351776273
0.0186026319241643	0.000384917146266776
0.0191178028597371	0.000379202825752552
0.0196329740817781	0.000373514390248032
0.0201481455889868	0.000367851839767575
0.0206633173800627	0.000362215174325476
0.0211784894537052	0.000356604393935967
0.0216936618086138	0.000351019498613209
0.0222088344434876	0.000345460488371307
0.0227240073570262	0.000339927363224292
0.0227240073570262	0.000339927363224292
0.0227660230054988	0.000339485273955176
0.0228080388216276	0.000339059416552667
0.0228500547991417	0.000338649791080323
0.0228920709317703	0.000338256397599282
0.0229340872132425	0.000337879236168257
0.0229761036372874	0.00033751830684354
0.023018120197634	0.000337173609678999
0.0230601368880114	0.000336845144726079
0.0231021537021486	0.000336532912033805
0.0231441706337746	0.000336236911648776
0.0231861876766185	0.000335957143615171
0.0232282048244092	0.000335693607974745
0.0232702220708756	0.00033544630476683
0.0233122394097467	0.000335215234028336
0.0233542568347514	0.000335000395793752
0.0233962743396187	0.00033480179009514
0.0234382919180774	0.000334619416962143
0.0234803095638565	0.00033445327642198
0.0235223272706848	0.000334303368499447
0.0235643450322913	0.000334169693216919
0.0235643450322913	0.000334169693216919
0.0235592526152187	0.00033418393169436
0.0235541601930487	0.000334196212480143
0.0235490677665338	0.000334206535572452
0.0235439753364267	0.000334214900969763
0.02353888290348	0.000334221308670838
0.0235337904684462	0.000334225758674731
0.0235286980320781	0.000334228250980785
0.0235236055951281	0.00033422878558863
0.0235185131583488	0.000334227362498187
0.023513420722493	0.000334223981709668
0.0235083282883132	0.000334218643223572
0.0235032358565619	0.000334211347040687
0.0234981434279918	0.000334202093162092
0.0234930510033556	0.000334190881589155
0.0234879585834057	0.000334177712323533
0.0234828661688948	0.000334162585367171
0.0234777737605755	0.000334145500722305
0.0234726813592004	0.000334126458391461
0.0234675889655221	0.000334105458377453
0.0234624965802932	0.000334082500683383
0.0234624965802932	0.000334082500683383
0.0233175430640014	0.000333372886153695
0.0231725898354799	0.000332606740386448
0.0230276369167756	0.00033178406349817
0.0228826843299355	0.000330904855613989
0.0227377320970063	0.00032996911686763
0.0225927802400349	0.000328976847401414
0.0224478287810681	0.000327928047366264
0.0223028777421523	0.000326822716921698
0.0221579271453343	0.000325660856235835
0.0220129770126606	0.000324442465485388
0.0218680273661777	0.000323167544855672
0.0217230782279318	0.000321836094540598
0.0215781296199695	0.000320448114742675
0.0214331815643368	0.000319003605673012
0.02128823408308	0.000317502567551312
0.021143287198245	0.000315945000605881
0.0209983409318779	0.000314330905073617
0.0208533953060246	0.000312660281200021
0.0207084503427307	0.00031093312923919
0.0205635060640421	0.000309149449453817
0.0205635060640421	0.000309149449453817
0.0199971050489621	0.000302007930354791
0.0194307055835295	0.00029474454710281
0.0188643076939637	0.000287359300034107
0.0182979114064847	0.000279852189490565
0.017731516747312	0.000272223215819699
0.017165123742665	0.000264472379374669
0.0165987324187631	0.000256599680514276
0.0160323428018255	0.000248605119602961
0.0154659549180718	0.000240488697010811
0.014899568793721	0.000232250413113549
0.0143331844549923	0.00022389026829254
0.0137668019281045	0.000215408262934792
0.0132004212392765	0.00020680439743295
0.0126340424147274	0.000198078672185308
0.0120676654806759	0.000189231087595796
0.0115012904633406	0.000180261644073983
0.0109349173889401	0.000171170342035084
0.0103685462836926	0.000161957181899948
0.00980217717381707	0.000152622164095076
0.00923581008553148	0.000143165289052602
0.00923581008553148	0.000143165289052602
0.00888634210802891	0.000137301319245703
0.00853687383395813	0.000131455050381933
0.00818740526421563	0.000125626482476287
0.00783793639969816	0.000119815615543724
0.00748846724130221	0.000114022449599148
0.00713899778992435	0.000108246984657424
0.00678952804646116	0.000102489220733368
0.00644005801180911	9.67491578417491e-05
0.00609058768686498	9.10267959972984e-05
0.00574111707252525	8.53221352146945e-05
0.00539164616968649	7.96351755085731e-05
0.00504217497924529	7.39659168935242e-05
0.00469270350209813	6.83143593840908e-05
0.00434323173914178	6.26805029947755e-05
0.00399375969127273	5.70643477400305e-05
0.00364428735938756	5.14658936342642e-05
0.00329481474438285	4.58851406918397e-05
0.00294534184715508	4.03220889270729e-05
0.00259586866860105	3.47767383542393e-05
0.00224639520961723	2.92490889875639e-05
0.00224639520961723	2.92490889875639e-05
0.00210192169640482	2.69734522755655e-05
0.00195744799934398	2.47095176581648e-05
0.0018129741193825	2.24572851502142e-05
0.00166850005746833	2.02167547664912e-05
0.00152402581454927	1.79879265216945e-05
0.00137955139157317	1.57708004304469e-05
0.00123507678948789	1.35653765072943e-05
0.00109060200924124	1.13716547667051e-05
0.000946127051781159	9.18963522307295e-06
0.000801651918055463	7.01931789071284e-06
0.00065717660901201	4.86070278386354e-06
0.000512701125598658	2.71378991668708e-06
0.000368225468763227	5.78579303268104e-07
0.000223749639453661	-1.5449290423837e-06
7.92736386177811e-05	-3.65673510633723e-06
-6.52025327965489e-05	-5.75683887473757e-06
-0.000209678873841464	-7.84524033380657e-06
-0.00035415538356914	-9.92193946984344e-06
-0.000498632061031627	-1.19869362692224e-05
-0.000643108905281098	-1.40402307183962e-05
-0.000643108905281098	-1.40402307183962e-05
-0.000719143426960966	-1.511528439766e-05
-0.000795178018129965	-1.61854120829201e-05
-0.00087121267846898	-1.7250613769685e-05
-0.000947247407658831	-1.83108894534832e-05
-0.0010232822053804	-1.93662391298649e-05
-0.00109931707131455	-2.04166627944004e-05
-0.00117535200514215	-2.14621604426808e-05
-0.00125138700654408	-2.25027320703182e-05
-0.00132742207520115	-2.35383776729444e-05
-0.00140345721079424	-2.45690972462129e-05
-0.00147949241300423	-2.55948907857975e-05
-0.00155552768151197	-2.66157582873927e-05
-0.00163156301599834	-2.76316997467138e-05
-0.00170759841614416	-2.86427151594963e-05
-0.00178363388163031	-2.96488045214967e-05
-0.00185966941213764	-3.06499678284925e-05
-0.00193570500734703	-3.16462050762813e-05
-0.00201174066693935	-3.2637516260682e-05
-0.00208777639059541	-3.36239013775333e-05
-0.00216381217799609	-3.46053604226953e-05
-0.00216381217799609	-3.46053604226953e-05
-0.00221196253626687	-3.52240732833698e-05
-0.00226011292646509	-3.58402964303733e-05
-0.00230826334846203	-3.64540298620585e-05
-0.00235641380212894	-3.70652735767842e-05
-0.00240456428733708	-3.76740275729162e-05
-0.00245271480395773	-3.8280291848827e-05
-0.00250086535186215	-3.88840664028957e-05
-0.00254901593092161	-3.94853512335081e-05
-0.00259716654100736	-4.00841463390564e-05
-0.00264531718199066	-4.06804517179398e-05
-0.00269346785374278	-4.12742673685639e-05
-0.00274161855613499	-4.18655932893411e-05
-0.00278976928903857	-4.24544294786906e-05
-0.00283792005232474	-4.30407759350378e-05
-0.00288607084586478	-4.36246326568151e-05
-0.00293422166952997	-4.42059996424616e-05
-0.00298237252319155	-4.47848768904229e-05
-0.00303052340672082	-4.53612643991514e-05
-0.003078674319989	-4.59351621671059e-05
-0.00312682526286737	-4.65065701927519e-05
-0.00312682526286737	-4.65065701927519e-05
-0.00316162100134136	-4.69178447285216e-05
-0.00319641675744748	-4.73276247886621e-05
-0.00323121253112154	-4.77359103724176e-05
-0.00326600832229935	-4.81427014790347e-05
-0.00330080413091673	-4.85479981077631e-05
-0.00333559995690948	-4.89518002578552e-05
-0.00337039580021341	-4.93541079285661e-05
-0.00340519166076436	-4.97549211191537e-05
-0.00343998753849812	-5.01542398288785e-05
-0.00347478343335049	-5.0552064057004e-05
-0.00350957934525731	-5.09483938027962e-05
-0.00354437527415437	-5.13432290655241e-05
-0.0035791712199775	-5.17365698444595e-05
-0.0036139671826625	-5.21284161388764e-05
-0.00364876316214518	-5.25187679480522e-05
-0.00368355915836136	-5.29076252712669e-05
-0.00371835517124685	-5.3294988107803e-05
-0.00375315120073747	-5.36808564569461e-05
-0.00378794724676901	-5.40652303179843e-05
-0.00382274330927729	-5.44481096902084e-05
-0.00382274330927729	-5.44481096902084e-05
-0.00385037260835872	-5.47510254622688e-05
-0.00387800191861426	-5.50529203099667e-05
-0.0039056312400062	-5.53537942328902e-05
-0.00393326057249679	-5.56536472306283e-05
-0.00396088991604832	-5.59524793027716e-05
-0.00398851927062307	-5.62502904489121e-05
-0.00401614863618331	-5.65470806686432e-05
-0.00404377801269133	-5.68428499615598e-05
-0.00407140740010938	-5.71375983272579e-05
-0.00409903679839975	-5.74313257653351e-05
-0.00412666620752472	-5.77240322753903e-05
-0.00415429562744657	-5.8015717857024e-05
-0.00418192505812756	-5.83063825098379e-05
-0.00420955449952997	-5.8596026233435e-05
-0.00423718395161609	-5.88846490274199e-05
-0.00426481341434817	-5.91722508913986e-05
-0.00429244288768851	-5.94588318249784e-05
-0.00432007237159939	-5.97443918277681e-05
-0.00434770186604305	-6.00289308993775e-05
-0.0043753313709818	-6.03124490394184e-05
-0.0043753313709818	-6.03124490394184e-05
-0.00439877595561364	-6.05522084873654e-05
-0.00442222054805037	-6.07912035238732e-05
-0.00444566514826709	-6.10294341486881e-05
-0.00446910975623886	-6.12669003615564e-05
-0.00449255437194076	-6.15036021622259e-05
-0.00451599899534787	-6.17395395504449e-05
-0.00453944362643525	-6.19747125259626e-05
-0.00456288826517801	-6.2209121088529e-05
-0.00458633291155119	-6.24427652378949e-05
-0.00460977756552989	-6.26756449738118e-05
-0.00463322222708917	-6.29077602960323e-05
-0.00465666689620412	-6.31391112043096e-05
-0.00468011157284981	-6.33696976983977e-05
-0.00470355625700132	-6.35995197780515e-05
-0.00472700094863372	-6.38285774430267e-05
-0.00475044564772209	-6.40568706930797e-05
-0.0047738903542415	-6.42843995279679e-05
-0.00479733506816704	-6.45111639474494e-05
-0.00482077978947378	-6.47371639512831e-05
-0.00484422451813679	-6.49623995392287e-05
-0.00484422451813679	-6.49623995392287e-05
-0.00486506232270929	-6.51619455945967e-05
-0.00488590013311077	-6.53608820224658e-05
-0.00490673794932339	-6.55592088226658e-05
-0.0049275757713293	-6.57569259950269e-05
-0.00494841359911068	-6.59540335393799e-05
-0.00496925143264968	-6.61505314555561e-05
-0.00499008927192848	-6.63464197433873e-05
-0.00501092711692924	-6.65416984027059e-05
-0.00503176496763412	-6.67363674333446e-05
-0.00505260282402528	-6.69304268351369e-05
-0.0050734406860849	-6.71238766079167e-05
-0.00509427855379514	-6.73167167515185e-05
-0.00511511642713816	-6.75089472657771e-05
-0.00513595430609613	-6.7700568150528e-05
-0.0051567921906512	-6.78915794056073e-05
-0.00517763008078556	-6.80819810308514e-05
-0.00519846797648135	-6.82717730260973e-05
-0.00521930587772076	-6.84609553911828e-05
-0.00524014378448593	-6.86495281259456e-05
-0.00526098169675904	-6.88374912302246e-05
-0.00526098169675904	-6.88374912302246e-05
-0.00528012070891653	-6.90095961074113e-05
-0.00529925972563042	-6.91811935402363e-05
-0.00531839874688725	-6.93522835285789e-05
-0.00533753777267357	-6.95228660723188e-05
-0.00535667680297591	-6.96929411713361e-05
-0.00537581583778084	-6.98625088255113e-05
-0.00539495487707488	-7.00315690347252e-05
-0.0054140939208446	-7.0200121798859e-05
-0.00543323296907654	-7.0368167117794e-05
-0.00545237202175723	-7.05357049914123e-05
-0.00547151107887323	-7.0702735419596e-05
-0.00549065014041108	-7.08692584022277e-05
-0.00550978920635733	-7.10352739391903e-05
-0.00552892827669853	-7.12007820303673e-05
-0.00554806735142121	-7.1365782675642e-05
-0.00556720643051193	-7.15302758748988e-05
-0.00558634551395723	-7.16942616280218e-05
-0.00560548460174367	-7.18577399348958e-05
-0.00562462369385777	-7.20207107954059e-05
-0.00564376279028609	-7.21831742094375e-05
-0.00564376279028609	-7.21831742094375e-05
-0.00566177481860381	-7.23356142260979e-05
-0.00567978685059602	-7.2487619453346e-05
-0.00569779888625221	-7.26391898910932e-05
-0.00571581092556189	-7.27903255392512e-05
-0.00573382296851455	-7.2941026397732e-05
-0.00575183501509971	-7.30912924664476e-05
-0.00576984706530687	-7.32411237453106e-05
-0.00578785911912554	-7.33905202342337e-05
-0.00580587117654521	-7.35394819331297e-05
-0.0058238832375554	-7.3688008841912e-05
-0.0058418953021456	-7.38361009604939e-05
-0.00585990737030533	-7.39837582887892e-05
-0.0058779194420241	-7.41309808267119e-05
-0.00589593151729139	-7.42777685741761e-05
-0.00591394359609672	-7.44241215310963e-05
-0.00593195567842959	-7.45700396973872e-05
-0.0059499677642795	-7.47155230729639e-05
-0.00596797985363598	-7.48605716577415e-05
-0.0059859919464885	-7.50051854516356e-05
-0.00600400404282659	-7.51493644545618e-05
-0.00600400404282659	-7.51493644545618e-05
-0.00602129038868729	-7.52873355340637e-05
-0.00603857673757591	-7.54249267241567e-05
-0.0060558630894841	-7.55621380247745e-05
-0.00607314944440351	-7.56989694358507e-05
-0.00609043580232579	-7.58354209573193e-05
-0.00610772216324258	-7.59714925891144e-05
-0.00612500852714555	-7.61071843311702e-05
-0.00614229489402635	-7.62424961834212e-05
-0.00615958126387662	-7.63774281458021e-05
-0.00617686763668801	-7.65119802182477e-05
-0.00619415401245218	-7.6646152400693e-05
-0.00621144039116079	-7.67799446930732e-05
-0.00622872677280548	-7.69133570953238e-05
-0.00624601315737789	-7.70463896073802e-05
-0.00626329954486969	-7.71790422291782e-05
-0.00628058593527253	-7.73113149606538e-05
-0.00629787232857805	-7.74432078017431e-05
-0.00631515872477791	-7.75747207523823e-05
-0.00633244512386376	-7.7705853812508e-05
-0.00634973152582725	-7.78366069820568e-05
-0.00634973152582725	-7.78366069820568e-05
-0.00636660566518874	-7.79638883324872e-05
-0.0063834798070822	-7.80908335682078e-05
-0.00640035395150092	-7.82174426891682e-05
-0.0064172280984382	-7.83437156953181e-05
-0.00643410224788736	-7.84696525866074e-05
-0.0064509763998417	-7.85952533629862e-05
-0.00646785055429453	-7.87205180244046e-05
-0.00648472471123915	-7.8845446570813e-05
-0.00650159887066886	-7.89700390021617e-05
-0.00651847303257697	-7.90942953184013e-05
-0.00653534719695678	-7.92182155194826e-05
-0.0065522213638016	-7.93417996053564e-05
-0.00656909553310475	-7.94650475759736e-05
-0.0065859697048595	-7.95879594312853e-05
-0.00660284387905918	-7.97105351712428e-05
-0.00661971805569709	-7.98327747957975e-05
-0.00663659223476654	-7.99546783049007e-05
-0.00665346641626082	-8.00762456985043e-05
-0.00667034060017325	-8.01974769765598e-05
-0.00668721478649713	-8.03183721390193e-05
-0.00668721478649713	-8.03183721390193e-05
-0.00670394204907531	-8.0437898438782e-05
-0.00672066931378901	-8.05571255058679e-05
-0.00673739658063288	-8.06760533402389e-05
-0.00675412384960156	-8.07946819418568e-05
-0.0067708511206897	-8.09130113106837e-05
-0.00678757839389195	-8.10310414466818e-05
-0.00680430566920295	-8.11487723498132e-05
-0.00682103294661736	-8.12662040200404e-05
-0.00683776022612982	-8.13833364573257e-05
-0.00685448750773497	-8.15001696616316e-05
-0.00687121479142746	-8.16167036329207e-05
-0.00688794207720195	-8.17329383711559e-05
-0.00690466936505308	-8.18488738762998e-05
-0.00692139665497549	-8.19645101483153e-05
-0.00693812394696382	-8.20798471871655e-05
-0.00695485124101274	-8.21948849928134e-05
-0.00697157853711688	-8.23096235652223e-05
-0.00698830583527091	-8.24240629043554e-05
-0.00700503313546944	-8.2538203010176e-05
-0.00702176043770714	-8.26520438826478e-05
-0.00702176043770714	-8.26520438826478e-05
-0.0070385705936558	-8.27661652218118e-05
-0.00705538075140872	-8.28800204823345e-05
-0.00707219091096169	-8.29936096641874e-05
-0.00708900107231049	-8.31069327673419e-05
-0.00710581123545091	-8.32199897917697e-05
-0.00712262140037874	-8.33327807374425e-05
-0.00713943156708978	-8.34453056043319e-05
-0.0071562417355798	-8.35575643924099e-05
-0.0071730519058446	-8.36695571016483e-05
-0.00718986207787996	-8.3781283732019e-05
-0.00720667225168167	-8.3892744283494e-05
-0.00722348242724553	-8.40039387560454e-05
-0.00724029260456732	-8.41148671496455e-05
-0.00725710278364282	-8.42255294642662e-05
-0.00727391296446783	-8.433592569988e-05
-0.00729072314703813	-8.44460558564592e-05
-0.00730753333134952	-8.45559199339761e-05
-0.00732434351739778	-8.46655179324033e-05
-0.0073411537051787	-8.47748498517134e-05
-0.00735796389468807	-8.48839156918788e-05
-0.00735796389468807	-8.48839156918788e-05
-0.00737504267535326	-8.49944720303987e-05
-0.00739212145753117	-8.51047944359756e-05
-0.0074092002412186	-8.52148829085886e-05
-0.00742627902641234	-8.53247374482172e-05
-0.00744335781310918	-8.54343580548407e-05
-0.00746043660130592	-8.55437447284386e-05
-0.00747751539099937	-8.56528974689903e-05
-0.00749459418218631	-8.57618162764754e-05
-0.00751167297486354	-8.58705011508734e-05
-0.00752875176902785	-8.59789520921639e-05
-0.00754583056467604	-8.60871691003266e-05
-0.00756290936180492	-8.61951521753412e-05
-0.00757998816041127	-8.63029013171874e-05
-0.00759706696049188	-8.64104165258451e-05
-0.00761414576204356	-8.65176978012939e-05
-0.00763122456506309	-8.66247451435139e-05
-0.00764830336954729	-8.67315585524849e-05
-0.00766538217549294	-8.68381380281869e-05
-0.00768246098289683	-8.69444835705999e-05
-0.00769953979175576	-8.70505951797039e-05
-0.00769953979175576	-8.70505951797039e-05
-0.00771700847934047	-8.71589092591557e-05
-0.00773447716816688	-8.72670228925168e-05
-0.00775194585823271	-8.7374936079773e-05
-0.00776941454953565	-8.74826488209101e-05
-0.00778688324207339	-8.75901611159139e-05
-0.00780435193584365	-8.76974729647703e-05
-0.00782182063084411	-8.78045843674651e-05
-0.00783928932707249	-8.79114953239842e-05
-0.00785675802452647	-8.80182058343136e-05
-0.00787422672320377	-8.81247158984392e-05
-0.00789169542310207	-8.8231025516347e-05
-0.00790916412421908	-8.83371346880229e-05
-0.00792663282655251	-8.84430434134532e-05
-0.00794410153010004	-8.85487516926236e-05
-0.00796157023485938	-8.86542595255204e-05
-0.00797903894082823	-8.87595669121296e-05
-0.00799650764800429	-8.88646738524374e-05
-0.00801397635638527	-8.896958034643e-05
-0.00803144506596884	-8.90742863940936e-05
-0.00804891377675273	-8.91787919954142e-05
-0.00804891377675273	-8.91787919954142e-05
-0.00806686366972295	-8.92859910890412e-05
-0.00808481356367379	-8.93930258563053e-05
-0.00810276345860376	-8.94998962971976e-05
-0.00812071335451134	-8.96066024117091e-05
-0.00813866325139504	-8.97131441998309e-05
-0.00815661314925334	-8.98195216615541e-05
-0.00817456304808475	-8.99257347968698e-05
-0.00819251294788776	-9.0031783605769e-05
-0.00821046284866086	-9.01376680882428e-05
-0.00822841275040256	-9.02433882442824e-05
-0.00824636265311134	-9.0348944073879e-05
-0.0082643125567857	-9.04543355770236e-05
-0.00828226246142415	-9.05595627537075e-05
-0.00830021236702517	-9.06646256039218e-05
-0.00831816227358725	-9.07695241276577e-05
-0.0083361121811089	-9.08742583249064e-05
-0.00835406208958861	-9.09788281956592e-05
-0.00837201199902489	-9.10832337399073e-05
-0.00838996190941621	-9.11874749576419e-05
-0.00840791182076107	-9.12915518488544e-05
-0.00840791182076107	-9.12915518488544e-05
-0.00842632019229454	-9.13981405716711e-05
-0.00844472856454717	-9.15046050179426e-05
-0.00846313693751814	-9.16109451876642e-05
-0.0084815453112066	-9.17171610808308e-05
-0.00849995368561171	-9.18232526974378e-05
-0.00851836206073263	-9.19292200374803e-05
-0.00853677043656853	-9.20350631009534e-05
-0.00855517881311858	-9.21407818878524e-05
-0.00857358719038191	-9.22463763981723e-05
-0.0085919955683577	-9.23518466319085e-05
-0.00861040394704512	-9.2457192589056e-05
-0.00862881232644331	-9.25624142696101e-05
-0.00864722070655145	-9.2667511673566e-05
-0.00866562908736868	-9.27724848009189e-05
-0.00868403746889418	-9.2877333651664e-05
-0.00870244585112711	-9.29820582257965e-05
-0.00872085423406662	-9.30866585233117e-05
-0.00873926261771188	-9.31911345442048e-05
-0.00875767100206204	-9.3295486288471e-05
-0.00877607938711627	-9.33997137561056e-05
-0.00877607938711627	-9.33997137561056e-05
-0.00879476719159376	-9.35054199438208e-05
-0.00881345499652649	-9.3611045620331e-05
-0.00883214280191411	-9.37165907856342e-05
-0.00885083060775626	-9.38220554397285e-05
-0.0088695184140526	-9.3927439582612e-05
-0.00888820622080279	-9.40327432142826e-05
-0.00890689402800647	-9.41379663347385e-05
-0.00892558183566332	-9.42431089439777e-05
-0.00894426964377296	-9.43481710419981e-05
-0.00896295745233505	-9.44531526287979e-05
-0.00898164526134926	-9.45580537043752e-05
-0.00900033307081523	-9.46628742687279e-05
-0.00901902088073263	-9.47676143218542e-05
-0.00903770869110109	-9.4872273863752e-05
-0.00905639650192027	-9.49768528944195e-05
-0.00907508431318983	-9.50813514138547e-05
-0.00909377212490942	-9.51857694220556e-05
-0.00911245993707869	-9.52901069190204e-05
-0.0091311477496973	-9.5394363904747e-05
-0.00914983556276489	-9.54985403792336e-05
-0.00914983556276489	-9.54985403792336e-05
-0.00916845363335778	-9.56022702396525e-05
-0.00918707170414811	-9.5705964654562e-05
-0.00920568977513584	-9.58096236239617e-05
-0.00922430784632087	-9.59132471478513e-05
-0.00924292591770315	-9.60168352262303e-05
-0.00926154398928261	-9.61203878590984e-05
-0.00928016206105919	-9.62239050464552e-05
-0.00929878013303281	-9.63273867883004e-05
-0.0093173982052034	-9.64308330846334e-05
-0.00933601627757091	-9.65342439354541e-05
-0.00935463435013525	-9.66376193407621e-05
-0.00937325242289638	-9.67409593005568e-05
-0.00939187049585421	-9.68442638148381e-05
-0.00941048856900868	-9.69475328836054e-05
-0.00942910664235972	-9.70507665068584e-05
-0.00944772471590727	-9.71539646845968e-05
-0.00946634278965125	-9.72571274168201e-05
-0.00948496086359161	-9.7360254703528e-05
-0.00950357893772826	-9.74633465447202e-05
-0.00952219701206115	-9.75664029403962e-05
-0.00952219701206115	-9.75664029403962e-05
-0.0095402697885689	-9.76664270002523e-05
-0.00955834256504069	-9.77664575572508e-05
-0.00957641534147653	-9.78664946113916e-05
-0.00959448811787639	-9.79665381626747e-05
-0.00961256089424029	-9.80665882111001e-05
-0.00963063367056822	-9.81666447566677e-05
-0.00964870644686018	-9.82667077993776e-05
-0.00966677922311616	-9.83667773392298e-05
-0.00968485199933617	-9.84668533762242e-05
-0.0097029247755202	-9.85669359103608e-05
-0.00972099755166825	-9.86670249416396e-05
-0.00973907032778032	-9.87671204700606e-05
-0.00975714310385641	-9.88672224956239e-05
-0.0097752158798965	-9.89673310183292e-05
-0.0097932886559006	-9.90674460381768e-05
-0.00981136143186871	-9.91675675551664e-05
-0.00982943420780083	-9.92676955692983e-05
-0.00984750698369695	-9.93678300805722e-05
-0.00986557975955707	-9.94679710889882e-05
-0.00988365253538119	-9.95681185945464e-05
-0.00988365253538119	-9.95681185945464e-05
-0.00990067730707095	-9.9662482015375e-05
-0.00991770207853666	-9.97568858521429e-05
-0.00993472684977821	-9.98513301048498e-05
-0.0099517516207955	-9.99458147734951e-05
-0.00996877639158844	-0.000100040339858078
-0.00998580116215694	-0.000100134905358598
-0.0100028259325009	-0.000100229511275056
-0.0100198507026202	-0.000100324157607449
-0.0100368754725148	-0.000100418844355778
-0.0100539002421846	-0.000100513571520042
-0.0100709250116294	-0.000100608339100241
-0.0100879497808492	-0.000100703147096374
-0.0101049745498439	-0.00010079799550844
-0.0101219993186134	-0.000100892884336439
-0.0101390240871575	-0.000100987813580371
-0.0101560488554763	-0.000101082783240235
-0.0101730736235696	-0.00010117779331603
-0.0101900983914372	-0.000101272843807756
-0.0102071231590792	-0.000101367934715413
-0.0102241479264954	-0.000101463066038999
-0.0102241479264954	-0.000101463066038999
-0.0102397088606235	-0.000101550067720819
-0.010255269794399	-0.000101637132446854
-0.0102708307278217	-0.000101724260217103
-0.0102863916608912	-0.000101811451031563
-0.0103019525936073	-0.000101898704890235
-0.0103175135259698	-0.000101986021793116
-0.0103330744579785	-0.000102073401740205
-0.010348635389633	-0.0001021608447315
-0.0103641963209331	-0.000102248350767
-0.0103797572518785	-0.000102335919846704
-0.010395318182469	-0.00010242355197061
-0.0104108791127044	-0.000102511247138717
-0.0104264400425843	-0.000102599005351023
-0.0104420009721086	-0.000102686826607527
-0.0104575619012769	-0.000102774710908228
-0.0104731228300891	-0.000102862658253123
-0.0104886837585448	-0.000102950668642212
-0.0105042446866438	-0.000103038742075493
-0.0105198056143859	-0.000103126878552964
-0.0105353665417707	-0.000103215078074625
-0.0105353665417707	-0.000103215078074625
-0.0105492131327732	-0.000103293625759251
-0.0105630597233558	-0.000103372247425018
-0.0105769063135181	-0.000103450943071922
-0.0105907529032597	-0.000103529712699962
-0.0106045994925803	-0.000103608556309135
-0.0106184460814795	-0.000103687473899439
-0.0106322926699568	-0.000103766465470873
-0.0106461392580118	-0.000103845531023432
-0.0106599858456443	-0.000103924670557116
-0.0106738324328536	-0.000104003884071923
-0.0106876790196396	-0.000104083171567849
-0.0107015256060017	-0.000104162533044892
-0.0107153721919397	-0.000104241968503051
-0.010729218777453	-0.000104321477942323
-0.0107430653625412	-0.000104401061362705
-0.0107569119472041	-0.000104480718764196
-0.0107707585314412	-0.000104560450146793
-0.0107846051152521	-0.000104640255510494
-0.0107984516986364	-0.000104720134855297
-0.0108122982815937	-0.000104800088181199
-0.0108122982815937	-0.000104800088181199
-0.0108243606327129	-0.000104869808829926
-0.0108364229833966	-0.000104939604794123
-0.0108484853336443	-0.000105009476073787
-0.0108605476834554	-0.000105079422668916
-0.0108726100328296	-0.000105149444579507
-0.0108846723817663	-0.000105219541805557
-0.0108967347302651	-0.000105289714347063
-0.0109087970783256	-0.000105359962204024
-0.0109208594259472	-0.000105430285376435
-0.0109329217731294	-0.000105500683864295
-0.0109449841198719	-0.0001055711576676
-0.0109570464661741	-0.000105641706786348
-0.0109691088120356	-0.000105712331220537
-0.0109811711574559	-0.000105783030970162
-0.0109932335024345	-0.000105853806035222
-0.0110052958469709	-0.000105924656415714
-0.0110173581910648	-0.000105995582111635
-0.0110294205347155	-0.000106066583122982
-0.0110414828779227	-0.000106137659449752
-0.0110535452206859	-0.000106208811091944
-0.0110535452206859	-0.000106208811091944
-0.0110638994756263	-0.000106269954768508
-0.0110742537301515	-0.000106331168712678
-0.011084607984261	-0.00010639245292445
-0.0110949622379544	-0.000106453807403821
-0.0111053164912311	-0.000106515232150789
-0.0111156707440908	-0.000106576727165351
-0.0111260249965329	-0.000106638292447503
-0.011136379248557	-0.000106699927997244
-0.0111467335001626	-0.000106761633814571
-0.0111570877513491	-0.000106823409899479
-0.0111674420021162	-0.000106885256251968
-0.0111777962524633	-0.000106947172872033
-0.0111881505023901	-0.000107009159759672
-0.0111985047518959	-0.000107071216914882
-0.0112088590009803	-0.00010713334433766
-0.0112192132496429	-0.000107195542028003
-0.0112295674978831	-0.00010725780998591
-0.0112399217457005	-0.000107320148211375
-0.0112502759930947	-0.000107382556704398
-0.0112606302400651	-0.000107445035464974


==> src/data/T2_quadratic_plane.txt <==
-0.4	0.2
-0.387500000005006	0.199999693637865
-0.375000000040046	0.199998774551462
-0.362500000135155	0.199997242740791
-0.350000000320368	0.199995098205858
-0.337500000625718	0.199992340946667
-0.325000001081241	0.199988970963225
-0.312500001716971	0.199984988255539
-0.300000002562943	0.19998039282362
-0.28750000364919	0.199975184667479
-0.275000005005747	0.199969363787127
-0.262500006662649	0.19996293018258
-0.250000008649931	0.199955883853852
-0.237500010997626	0.199948224800961
-0.22500001373577	0.199939953023924
-0.212500016894396	0.199931068522762
-0.200000020503539	0.199921571297496
-0.187500024593235	0.199911461348149
-0.175000029193516	0.199900738674745
-0.162500034334418	0.19988940327731
-0.150000040045975	0.199877455155871
-0.150000040045975	0.199877455155871
-0.144510205028601	0.199872319282665
-0.139020369572765	0.199867675682552
-0.133530533722609	0.199863524355568
-0.128040697522274	0.199859865301746
-0.122550861015904	0.199856698521117
-0.11706102424764	0.199854024013705
-0.111571187261623	0.199851841779532
-0.106081350101998	0.199850151818616
-0.100591512812904	0.19984895413097
-0.0951016754384851	0.199848248716603
-0.0896118380228828	0.199848035575522
-0.0841220006102391	0.199848314707729
-0.0786321632446963	0.19984908611322
-0.0731423259703964	0.19985034979199
-0.0676524888314815	0.199852105744029
-0.0621626518720937	0.199854353969322
-0.0566728151363752	0.199857094467851
-0.051182978668468	0.199860327239595
-0.0456931425125143	0.199864052284527
-0.0402033067126561	0.199868269602618
-0.0402033067126561	0.199868269602618
-0.0387318744235208	0.199869426152179
-0.0372604420739971	0.199870503134981
-0.0357890096683875	0.199871500551022
-0.0343175772109945	0.199872418400299
-0.0328461447061206	0.199873256682808
-0.0313747121580685	0.199874015398548
-0.0299032795711405	0.199874694547517
-0.0284318469496393	0.199875294129711
-0.0269604142978673	0.19987581414513
-0.025488981620127	0.199876254593773
-0.0240175489207211	0.199876615475637
-0.0225461162039519	0.199876896790721
-0.0210746834741221	0.199877098539026
-0.0196032507355341	0.19987722072055
-0.0181318179924905	0.199877263335293
-0.0166603852492938	0.199877226383254
-0.0151889525102465	0.199877109864435
-0.0137175197796512	0.199876913778834
-0.0122460870618103	0.199876638126454
-0.0107746543610264	0.199876282907294
-0.0107746543610264	0.199876282907294
-0.010380075361905	0.199876178045152
-0.00998549636222503	0.199876075306283
-0.00959091736199792	0.199875974690688
-0.00919633836123509	0.199875876198366
-0.00880175935994798	0.199875779829317
-0.00840718035814801	0.199875685583541
-0.0080126013558466	0.199875593461038
-0.00761802235305519	0.199875503461809
-0.00722344334978519	0.199875415585853
-0.00682886434604804	0.19987532983317
-0.00643428534185515	0.199875246203761
-0.00603970633721796	0.199875164697625
-0.00564512733214789	0.199875085314761
-0.00525054832665635	0.199875008055172
-0.0048559693207548	0.199874932918855
-0.00446139031445464	0.199874859905812
-0.00406681130776729	0.199874789016042
-0.0036722323007042	0.199874720249545
-0.00327765329327678	0.199874653606322
-0.00288307428549646	0.199874589086371
-0.00288307428549646	0.199874589086371
-0.0027773970845537	0.199874572377461
-0.00267171988352186	0.19987455624188
-0.00256604268240402	0.199874540679627
-0.00246036548120331	0.199874525690704
-0.00235468827992284	0.199874511275109
-0.00224901107856572	0.199874497432843
-0.00214333387713505	0.199874484163906
-0.00203765667563395	0.199874471468298
-0.00193197947406552	0.199874459346019
-0.00182630227243289	0.199874447797068
-0.00172062507073916	0.199874436821447
-0.00161494786898743	0.199874426419154
-0.00150927066718082	0.19987441659019
-0.00140359346532245	0.199874407334555
-0.00129791626341541	0.199874398652249
-0.00119223906146283	0.199874390543271
-0.00108656185946781	0.199874383007623
-0.000980884657433455	0.199874376045303
-0.000875207455362888	0.199874369656313
-0.000769530253259214	0.199874363840651
-0.000769530253259214	0.199874363840651
-0.000741280745498223	0.199874362389161
-0.000713031237734556	0.199874360990701
-0.000684781729968314	0.199874359645272
-0.000656532222199596	0.199874358352873
-0.000628282714428502	0.199874357113505
-0.000600033206655131	0.199874355927166
-0.000571783698879583	0.199874354793859
-0.000543534191101957	0.199874353713582
-0.000515284683322353	0.199874352686335
-0.00048703517554087	0.199874351712118
-0.000458785667757608	0.199874350790932
-0.000430536159972667	0.199874349922776
-0.000402286652186146	0.199874349107651
-0.000374037144398144	0.199874348345556
-0.000345787636608762	0.199874347636492
-0.000317538128818099	0.199874346980458
-0.000289288621026253	0.199874346377454
-0.000261039113233325	0.199874345827481
-0.000232789605439415	0.199874345330538
-0.000204540097644622	0.199874344886625
-0.000204540097644622	0.199874344886625
-0.000196994842423205	0.199874344777172
-0.000189449587201731	0.199874344671781
-0.0001819043319802	0.199874344570452
-0.000174359076758617	0.199874344473186
-0.000166813821536982	0.199874344379981
-0.000159268566315298	0.199874344290839
-0.000151723311093567	0.199874344205758
-0.000144178055871791	0.19987434412474
-0.000136632800649973	0.199874344047784
-0.000129087545428114	0.19987434397489
-0.000121542290206217	0.199874343906058
-0.000113997034984285	0.199874343841288
-0.000106451779762318	0.19987434378058
-9.89065245403203e-05	0.199874343723934
-9.13612693182929e-05	0.19987434367135
-8.38160140962383e-05	0.199874343622829
-7.62707588741586e-05	0.199874343578369
-6.8725503652056e-05	0.199874343537972
-6.11802484299329e-05	0.199874343501637
-5.36349932077913e-05	0.199874343469364
-5.36349932077913e-05	0.199874343469364
-5.16202669003791e-05	0.199874343461436
-4.96055405929658e-05	0.199874343453804
-4.75908142855514e-05	0.199874343446468
-4.5576087978136e-05	0.199874343439427
-4.35613616707195e-05	0.199874343432681
-4.15466353633021e-05	0.199874343426231
-3.95319090558837e-05	0.199874343420077
-3.75171827484644e-05	0.199874343414217
-3.55024564410444e-05	0.199874343408654
-3.34877301336235e-05	0.199874343403386
-3.14730038262019e-05	0.199874343398413
-2.94582775187795e-05	0.199874343393736
-2.74435512113565e-05	0.199874343389354
-2.54288249039329e-05	0.199874343385268
-2.34140985965087e-05	0.199874343381477
-2.1399372289084e-05	0.199874343377982
-1.93846459816588e-05	0.199874343374782
-1.73699196742331e-05	0.199874343371878
-1.5355193366807e-05	0.199874343369269
-1.33404670593806e-05	0.199874343366956
-1.33404670593806e-05	0.199874343366956
-1.2802540983735e-05	0.199874343366389
-1.22646149080894e-05	0.199874343365842
-1.17266888324437e-05	0.199874343365317
-1.11887627567981e-05	0.199874343364813
-1.06508366811524e-05	0.19987434336433
-1.01129106055067e-05	0.199874343363868
-9.57498452986105e-06	0.199874343363428
-9.03705845421533e-06	0.199874343363009
-8.4991323785696e-06	0.19987434336261
-7.96120630292384e-06	0.199874343362233
-7.42328022727807e-06	0.199874343361878
-6.8853541516323e-06	0.199874343361543
-6.3474280759865e-06	0.19987434336123
-5.80950200034071e-06	0.199874343360937
-5.27157592469489e-06	0.199874343360666
-4.73364984904905e-06	0.199874343360416
-4.19572377340323e-06	0.199874343360188
-3.65779769775738e-06	0.19987434335998
-3.11987162211154e-06	0.199874343359794
-2.58194554646567e-06	0.199874343359629
-2.58194554646567e-06	0.199874343359629
-2.43832414122583e-06	0.199874343359588
-2.29470273598598e-06	0.199874343359549
-2.15108133074613e-06	0.199874343359512
-2.00745992550629e-06	0.199874343359476
-1.86383852026644e-06	0.199874343359441
-1.72021711502659e-06	0.199874343359408
-1.57659570978675e-06	0.199874343359377
-1.4329743045469e-06	0.199874343359347
-1.28935289930705e-06	0.199874343359319
-1.1457314940672e-06	0.199874343359292
-1.00211008882735e-06	0.199874343359266
-8.58488683587506e-07	0.199874343359242
-7.14867278347655e-07	0.19987434335922
-5.71245873107808e-07	0.199874343359199
-4.27624467867957e-07	0.19987434335918
-2.84003062628105e-07	0.199874343359162
-1.40381657388258e-07	0.199874343359146
3.23974785159467e-09	0.199874343359131
1.46861153091442e-07	0.199874343359118
2.90482558331295e-07	0.199874343359106
2.90482558331295e-07	0.199874343359106
3.28827936063466e-07	0.199874343359103
3.67173313795636e-07	0.1998743433591
4.05518691527808e-07	0.199874343359098
4.43864069259978e-07	0.199874343359095
4.82209446992149e-07	0.199874343359093
5.20554824724321e-07	0.19987434335909
5.58900202456491e-07	0.199874343359088
5.97245580188662e-07	0.199874343359086
6.35590957920833e-07	0.199874343359084
6.73936335653004e-07	0.199874343359082
7.12281713385176e-07	0.19987434335908
7.50627091117346e-07	0.199874343359078
7.88972468849517e-07	0.199874343359077
8.27317846581688e-07	0.199874343359075
8.65663224313859e-07	0.199874343359074
9.04008602046031e-07	0.199874343359073
9.42353979778201e-07	0.199874343359071
9.80699357510372e-07	0.19987434335907
1.01904473524254e-06	0.199874343359069
1.05739011297471e-06	0.199874343359069
1.05739011297471e-06	0.199874343359069
1.06762790096451e-06	0.199874343359068
1.07786568895431e-06	0.199874343359068
1.08810347694411e-06	0.199874343359068
1.09834126493391e-06	0.199874343359068
1.10857905292372e-06	0.199874343359068
1.11881684091352e-06	0.199874343359068
1.12905462890332e-06	0.199874343359067
1.13929241689312e-06	0.199874343359067
1.14953020488292e-06	0.199874343359067
1.15976799287272e-06	0.199874343359067
1.17000578086252e-06	0.199874343359067
1.18024356885232e-06	0.199874343359067
1.19048135684212e-06	0.199874343359067
1.20071914483192e-06	0.199874343359066
1.21095693282172e-06	0.199874343359066
1.22119472081152e-06	0.199874343359066
1.23143250880132e-06	0.199874343359066
1.24167029679112e-06	0.199874343359066
1.25190808478092e-06	0.199874343359066
1.26214587277072e-06	0.199874343359066
1.26214587277072e-06	0.199874343359066
1.26487924668184e-06	0.199874343359066
1.26761262059297e-06	0.199874343359066
1.27034599450409e-06	0.199874343359066
1.27307936841522e-06	0.199874343359066
1.27581274232635e-06	0.199874343359066
1.27854611623747e-06	0.199874343359066
1.2812794901486e-06	0.199874343359066
1.28401286405972e-06	0.199874343359066
1.28674623797085e-06	0.199874343359066
1.28947961188198e-06	0.199874343359066
1.2922129857931e-06	0.199874343359066
1.29494635970423e-06	0.199874343359066
1.29767973361535e-06	0.199874343359066
1.30041310752648e-06	0.199874343359066
1.3031464814376e-06	0.199874343359066
1.30587985534873e-06	0.199874343359066
1.30861322925986e-06	0.199874343359066
1.31134660317098e-06	0.199874343359066
1.31407997708211e-06	0.199874343359066
1.31681335099323e-06	0.199874343359066
1.31681335099323e-06	0.199874343359066
1.31754313090586e-06	0.199874343359066
1.31827291081848e-06	0.199874343359066
1.31900269073111e-06	0.199874343359066
1.31973247064374e-06	0.199874343359066
1.32046225055636e-06	0.199874343359066
1.32119203046899e-06	0.199874343359066
1.32192181038162e-06	0.199874343359066
1.32265159029424e-06	0.199874343359066
1.32338137020687e-06	0.199874343359066
1.32411115011949e-06	0.199874343359066
1.32484093003212e-06	0.199874343359066
1.32557070994475e-06	0.199874343359066
1.32630048985737e-06	0.199874343359066
1.32703026977e-06	0.199874343359066
1.32776004968262e-06	0.199874343359066
1.32848982959525e-06	0.199874343359066
1.32921960950788e-06	0.199874343359066
1.3299493894205e-06	0.199874343359066
1.33067916933313e-06	0.199874343359066
1.33140894924575e-06	0.199874343359066
1.33140894924575e-06	0.199874343359066
1.33160379222033e-06	0.199874343359066
1.3317986351949e-06	0.199874343359066
1.33199347816947e-06	0.199874343359066
1.33218832114404e-06	0.199874343359066
1.33238316411861e-06	0.199874343359066
1.33257800709318e-06	0.199874343359066
1.33277285006775e-06	0.199874343359066
1.33296769304232e-06	0.199874343359066
1.33316253601689e-06	0.199874343359066
1.33335737899146e-06	0.199874343359066
1.33355222196603e-06	0.199874343359066
1.3337470649406e-06	0.199874343359066
1.33394190791518e-06	0.199874343359066
1.33413675088975e-06	0.199874343359066
1.33433159386432e-06	0.199874343359066
1.33452643683889e-06	0.199874343359066
1.33472127981346e-06	0.199874343359066
1.33491612278803e-06	0.199874343359066
1.3351109657626e-06	0.199874343359066
1.33530580873717e-06	0.199874343359066
1.33530580873717e-06	0.199874343359066
1.33535782960504e-06	0.199874343359066
1.33540985047291e-06	0.199874343359066
1.33546187134078e-06	0.199874343359066
1.33551389220864e-06	0.199874343359066
1.33556591307651e-06	0.199874343359066
1.33561793394438e-06	0.199874343359066
1.33566995481225e-06	0.199874343359066
1.33572197568012e-06	0.199874343359066
1.33577399654799e-06	0.199874343359066
1.33582601741586e-06	0.199874343359066
1.33587803828372e-06	0.199874343359066
1.33593005915159e-06	0.199874343359066
1.33598208001946e-06	0.199874343359066
1.33603410088733e-06	0.199874343359066
1.3360861217552e-06	0.199874343359066
1.33613814262307e-06	0.199874343359066
1.33619016349093e-06	0.199874343359066
1.3362421843588e-06	0.199874343359066
1.33629420522667e-06	0.199874343359066
1.33634622609454e-06	0.199874343359066
1.33634622609454e-06	0.199874343359066
1.33636011507716e-06	0.199874343359066
1.33637400405978e-06	0.199874343359066
1.3363878930424e-06	0.199874343359066
1.33640178202502e-06	0.199874343359066
1.33641567100764e-06	0.199874343359066
1.33642955999026e-06	0.199874343359066
1.33644344897288e-06	0.199874343359066
1.3364573379555e-06	0.199874343359066
1.33647122693812e-06	0.199874343359066
1.33648511592074e-06	0.199874343359066
1.33649900490336e-06	0.199874343359066
1.33651289388598e-06	0.199874343359066
1.3365267828686e-06	0.199874343359066
1.33654067185123e-06	0.199874343359066
1.33655456083385e-06	0.199874343359066
1.33656844981647e-06	0.199874343359066
1.33658233879909e-06	0.199874343359066
1.33659622778171e-06	0.199874343359066
1.33661011676433e-06	0.199874343359066
1.33662400574695e-06	0.199874343359066
1.33662400574695e-06	0.199874343359066
1.33662771394802e-06	0.199874343359066
1.3366314221491e-06	0.199874343359066
1.33663513035017e-06	0.199874343359066
1.33663883855125e-06	0.199874343359066
1.33664254675232e-06	0.199874343359066
1.3366462549534e-06	0.199874343359066
1.33664996315448e-06	0.199874343359066
1.33665367135555e-06	0.199874343359066
1.33665737955663e-06	0.199874343359066
1.3366610877577e-06	0.199874343359066
1.33666479595878e-06	0.199874343359066
1.33666850415985e-06	0.199874343359066
1.33667221236093e-06	0.199874343359066
1.336675920562e-06	0.199874343359066
1.33667962876308e-06	0.199874343359066
1.33668333696415e-06	0.199874343359066
1.33668704516523e-06	0.199874343359066
1.3366907533663e-06	0.199874343359066
1.33669446156738e-06	0.199874343359066
1.33669816976846e-06	0.199874343359066
1.33669816976846e-06	0.199874343359066
1.33669915981615e-06	0.199874343359066
1.33670014986384e-06	0.199874343359066
1.33670113991154e-06	0.199874343359066
1.33670212995923e-06	0.199874343359066
1.33670312000692e-06	0.199874343359066
1.33670411005462e-06	0.199874343359066
1.33670510010231e-06	0.199874343359066
1.33670609015e-06	0.199874343359066
1.3367070801977e-06	0.199874343359066
1.33670807024539e-06	0.199874343359066
1.33670906029309e-06	0.199874343359066
1.33671005034078e-06	0.199874343359066
1.33671104038847e-06	0.199874343359066
1.33671203043617e-06	0.199874343359066
1.33671302048386e-06	0.199874343359066
1.33671401053155e-06	0.199874343359066
1.33671500057925e-06	0.199874343359066
1.33671599062694e-06	0.199874343359066
1.33671698067463e-06	0.199874343359066
1.33671797072233e-06	0.199874343359066
1.33671797072233e-06	0.199874343359066
1.33671823505385e-06	0.199874343359066
1.33671849938537e-06	0.199874343359066
1.33671876371689e-06	0.199874343359066
1.33671902804841e-06	0.199874343359066
1.33671929237994e-06	0.199874343359066
1.33671955671146e-06	0.199874343359066
1.33671982104298e-06	0.199874343359066
1.3367200853745e-06	0.199874343359066
1.33672034970602e-06	0.199874343359066
1.33672061403754e-06	0.199874343359066
1.33672087836906e-06	0.199874343359066
1.33672114270058e-06	0.199874343359066
1.33672140703211e-06	0.199874343359066
1.33672167136363e-06	0.199874343359066
1.33672193569515e-06	0.199874343359066
1.33672220002667e-06	0.199874343359066
1.33672246435819e-06	0.199874343359066
1.33672272868971e-06	0.199874343359066
1.33672299302123e-06	0.199874343359066
1.33672325735275e-06	0.199874343359066
1.33672325735275e-06	0.199874343359066
1.33672332792628e-06	0.199874343359066
1.3367233984998e-06	0.199874343359066
1.33672346907332e-06	0.199874343359066
1.33672353964684e-06	0.199874343359066
1.33672361022037e-06	0.199874343359066
1.33672368079389e-06	0.199874343359066
1.33672375136741e-06	0.199874343359066
1.33672382194093e-06	0.199874343359066
1.33672389251445e-06	0.199874343359066
1.33672396308798e-06	0.199874343359066
1.3367240336615e-06	0.199874343359066
1.33672410423502e-06	0.199874343359066
1.33672417480854e-06	0.199874343359066
1.33672424538206e-06	0.199874343359066
1.33672431595559e-06	0.199874343359066
1.33672438652911e-06	0.199874343359066
1.33672445710263e-06	0.199874343359066
1.33672452767615e-06	0.199874343359066
1.33672459824967e-06	0.199874343359066
1.3367246688232e-06	0.199874343359066
1.3367246688232e-06	0.199874343359066
1.33672468766553e-06	0.199874343359066
1.33672470650786e-06	0.199874343359066
1.33672472535019e-06	0.199874343359066
1.33672474419252e-06	0.199874343359066
1.33672476303486e-06	0.199874343359066
1.33672478187719e-06	0.199874343359066
1.33672480071952e-06	0.199874343359066
1.33672481956185e-06	0.199874343359066
1.33672483840418e-06	0.199874343359066
1.33672485724652e-06	0.199874343359066
1.33672487608885e-06	0.199874343359066
1.33672489493118e-06	0.199874343359066
1.33672491377351e-06	0.199874343359066
1.33672493261584e-06	0.199874343359066
1.33672495145818e-06	0.199874343359066
1.33672497030051e-06	0.199874343359066
1.33672498914284e-06	0.199874343359066
1.33672500798517e-06	0.199874343359066
1.3367250268275e-06	0.199874343359066
1.33672504566984e-06	0.199874343359066
1.33672504566984e-06	0.199874343359066
1.33672505070053e-06	0.199874343359066
1.33672505573121e-06	0.199874343359066
1.3367250607619e-06	0.199874343359066
1.33672506579259e-06	0.199874343359066
1.33672507082328e-06	0.199874343359066
1.33672507585397e-06	0.199874343359066
1.33672508088466e-06	0.199874343359066
1.33672508591535e-06	0.199874343359066
1.33672509094603e-06	0.199874343359066
1.33672509597672e-06	0.199874343359066
1.33672510100741e-06	0.199874343359066
1.3367251060381e-06	0.199874343359066
1.33672511106879e-06	0.199874343359066
1.33672511609948e-06	0.199874343359066
1.33672512113017e-06	0.199874343359066
1.33672512616085e-06	0.199874343359066
1.33672513119154e-06	0.199874343359066
1.33672513622223e-06	0.199874343359066
1.33672514125292e-06	0.199874343359066
1.33672514628361e-06	0.199874343359066
1.33672514628361e-06	0.199874343359066
1.33672514762675e-06	0.199874343359066
1.33672514896988e-06	0.199874343359066
1.33672515031302e-06	0.199874343359066
1.33672515165616e-06	0.199874343359066
1.33672515299929e-06	0.199874343359066
1.33672515434243e-06	0.199874343359066
1.33672515568557e-06	0.199874343359066
1.33672515702871e-06	0.199874343359066
1.33672515837184e-06	0.199874343359066
1.33672515971498e-06	0.199874343359066
1.33672516105812e-06	0.199874343359066
1.33672516240125e-06	0.199874343359066
1.33672516374439e-06	0.199874343359066
1.33672516508753e-06	0.199874343359066
1.33672516643066e-06	0.199874343359066
1.3367251677738e-06	0.199874343359066
1.33672516911694e-06	0.199874343359066
1.33672517046007e-06	0.199874343359066
1.33672517180321e-06	0.199874343359066
1.33672517314635e-06	0.199874343359066
1.33672517314635e-06	0.199874343359066
1.33672517350495e-06	0.199874343359066
1.33672517386355e-06	0.199874343359066
1.33672517422216e-06	0.199874343359066
1.33672517458076e-06	0.199874343359066
1.33672517493936e-06	0.199874343359066
1.33672517529797e-06	0.199874343359066
1.33672517565657e-06	0.199874343359066
1.33672517601517e-06	0.199874343359066
1.33672517637377e-06	0.199874343359066
1.33672517673238e-06	0.199874343359066
1.33672517709098e-06	0.199874343359066
1.33672517744958e-06	0.199874343359066
1.33672517780818e-06	0.199874343359066
1.33672517816679e-06	0.199874343359066
1.33672517852539e-06	0.199874343359066
1.33672517888399e-06	0.199874343359066
1.3367251792426e-06	0.199874343359066
1.3367251796012e-06	0.199874343359066
1.3367251799598e-06	0.199874343359066
1.3367251803184e-06	0.199874343359066
1.3367251803184e-06	0.199874343359066
1.33672518041415e-06	0.199874343359066
1.33672518050989e-06	0.199874343359066
1.33672518060563e-06	0.199874343359066
1.33672518070137e-06	0.199874343359066
1.33672518079712e-06	0.199874343359066
1.33672518089286e-06	0.199874343359066
1.3367251809886e-06	0.199874343359066
1.33672518108434e-06	0.199874343359066
1.33672518118009e-06	0.199874343359066
1.33672518127583e-06	0.199874343359066
1.33672518137157e-06	0.199874343359066
1.33672518146731e-06	0.199874343359066
1.33672518156306e-06	0.199874343359066
1.3367251816588e-06	0.199874343359066
1.33672518175454e-06	0.199874343359066
1.33672518185028e-06	0.199874343359066
1.33672518194603e-06	0.199874343359066
1.33672518204177e-06	0.199874343359066
1.33672518213751e-06	0.199874343359066
1.33672518223325e-06	0.199874343359066
1.33672518223325e-06	0.199874343359066
1.33672518225882e-06	0.199874343359066
1.33672518228438e-06	0.199874343359066
1.33672518230994e-06	0.199874343359066
1.3367251823355e-06	0.199874343359066
1.33672518236107e-06	0.199874343359066
1.33672518238663e-06	0.199874343359066
1.33672518241219e-06	0.199874343359066
1.33672518243775e-06	0.199874343359066
1.33672518246332e-06	0.199874343359066
1.33672518248888e-06	0.199874343359066
1.33672518251444e-06	0.199874343359066
1.33672518254e-06	0.199874343359066
1.33672518256557e-06	0.199874343359066
1.33672518259113e-06	0.199874343359066
1.33672518261669e-06	0.199874343359066
1.33672518264225e-06	0.199874343359066
1.33672518266782e-06	0.199874343359066
1.33672518269338e-06	0.199874343359066
1.33672518271894e-06	0.199874343359066
1.3367251827445e-06	0.199874343359066
1.3367251827445e-06	0.199874343359066
1.33672518275133e-06	0.199874343359066
1.33672518275816e-06	0.199874343359066
1.33672518276498e-06	0.199874343359066
1.33672518277181e-06	0.199874343359066
1.33672518277863e-06	0.199874343359066
1.33672518278546e-06	0.199874343359066
1.33672518279228e-06	0.199874343359066
1.33672518279911e-06	0.199874343359066
1.33672518280593e-06	0.199874343359066
1.33672518281276e-06	0.199874343359066
1.33672518281959e-06	0.199874343359066
1.33672518282641e-06	0.199874343359066
1.33672518283324e-06	0.199874343359066
1.33672518284006e-06	0.199874343359066
1.33672518284689e-06	0.199874343359066
1.33672518285371e-06	0.199874343359066
1.33672518286054e-06	0.199874343359066
1.33672518286736e-06	0.199874343359066
1.33672518287419e-06	0.199874343359066
1.33672518288101e-06	0.199874343359066
1.33672518288101e-06	0.199874343359066
1.33672518288284e-06	0.199874343359066
1.33672518288466e-06	0.199874343359066
1.33672518288648e-06	0.199874343359066
1.3367251828883e-06	0.199874343359066
1.33672518289013e-06	0.199874343359066
1.33672518289195e-06	0.199874343359066
1.33672518289377e-06	0.199874343359066
1.33672518289559e-06	0.199874343359066
1.33672518289742e-06	0.199874343359066
1.33672518289924e-06	0.199874343359066
1.33672518290106e-06	0.199874343359066
1.33672518290288e-06	0.199874343359066
1.3367251829047e-06	0.199874343359066
1.33672518290653e-06	0.199874343359066
1.33672518290835e-06	0.199874343359066
1.33672518291017e-06	0.199874343359066
1.33672518291199e-06	0.199874343359066
1.33672518291382e-06	0.199874343359066
1.33672518291564e-06	0.199874343359066
1.33672518291746e-06	0.199874343359066
1.33672518291746e-06	0.199874343359066
1.33672518291795e-06	0.199874343359066
1.33672518291843e-06	0.199874343359066
1.33672518291892e-06	0.199874343359066
1.3367251829194e-06	0.199874343359066
1.33672518291989e-06	0.199874343359066
1.33672518292038e-06	0.199874343359066
1.33672518292086e-06	0.199874343359066
1.33672518292135e-06	0.199874343359066
1.33672518292183e-06	0.199874343359066
1.33672518292232e-06	0.199874343359066
1.33672518292281e-06	0.199874343359066
1.33672518292329e-06	0.199874343359066
1.33672518292378e-06	0.199874343359066
1.33672518292426e-06	0.199874343359066
1.33672518292475e-06	0.199874343359066
1.33672518292524e-06	0.199874343359066
1.33672518292572e-06	0.199874343359066
1.33672518292621e-06	0.199874343359066
1.33672518292669e-06	0.199874343359066
1.33672518292718e-06	0.199874343359066
1.33672518292718e-06	0.199874343359066
1.33672518292731e-06	0.199874343359066
1.33672518292744e-06	0.199874343359066
1.33672518292757e-06	0.199874343359066
1.3367251829277e-06	0.199874343359066
1.33672518292783e-06	0.199874343359066
1.33672518292796e-06	0.199874343359066
1.33672518292809e-06	0.199874343359066
1.33672518292822e-06	0.199874343359066
1.33672518292835e-06	0.199874343359066
1.33672518292848e-06	0.199874343359066
1.33672518292861e-06	0.199874343359066
1.33672518292874e-06	0.199874343359066
1.33672518292887e-06	0.199874343359066
1.336725182929e-06	0.199874343359066
1.33672518292913e-06	0.199874343359066
1.33672518292926e-06	0.199874343359066
1.33672518292939e-06	0.199874343359066
1.33672518292952e-06	0.199874343359066
1.33672518292965e-06	0.199874343359066
1.33672518292978e-06	0.199874343359066
1.33672518292978e-06	0.199874343359066
1.33672518292981e-06	0.199874343359066
1.33672518292985e-06	0.199874343359066
1.33672518292988e-06	0.199874343359066
1.33672518292991e-06	0.199874343359066
1.33672518292995e-06	0.199874343359066
1.33672518292998e-06	0.199874343359066
1.33672518293002e-06	0.199874343359066
1.33672518293005e-06	0.199874343359066
1.33672518293009e-06	0.199874343359066
1.33672518293012e-06	0.199874343359066
1.33672518293016e-06	0.199874343359066
1.33672518293019e-06	0.199874343359066
1.33672518293022e-06	0.199874343359066
1.33672518293026e-06	0.199874343359066
1.33672518293029e-06	0.199874343359066
1.33672518293033e-06	0.199874343359066
1.33672518293036e-06	0.199874343359066
1.3367251829304e-06	0.199874343359066
1.33672518293043e-06	0.199874343359066
1.33672518293047e-06	0.199874343359066
1.33672518293047e-06	0.199874343359066
1.33672518293048e-06	0.199874343359066
1.33672518293049e-06	0.199874343359066
1.33672518293049e-06	0.199874343359066
1.3367251829305e-06	0.199874343359066
1.33672518293051e-06	0.199874343359066
1.33672518293052e-06	0.199874343359066
1.33672518293053e-06	0.199874343359066
1.33672518293054e-06	0.199874343359066
1.33672518293055e-06	0.199874343359066
1.33672518293056e-06	0.199874343359066
1.33672518293057e-06	0.199874343359066
1.33672518293058e-06	0.199874343359066
1.33672518293059e-06	0.199874343359066
1.3367251829306e-06	0.199874343359066
1.3367251829306e-06	0.199874343359066
1.33672518293061e-06	0.199874343359066
1.33672518293062e-06	0.199874343359066
1.33672518293063e-06	0.199874343359066
1.33672518293064e-06	0.199874343359066
1.33672518293065e-06	0.199874343359066
1.33672518293065e-06	0.199874343359066
1.33672518293065e-06	0.199874343359066
1.33672518293066e-06	0.199874343359066
1.33672518293066e-06	0.199874343359066
1.33672518293066e-06	0.199874343359066
1.33672518293066e-06	0.199874343359066
1.33672518293067e-06	0.199874343359066
1.33672518293067e-06	0.199874343359066
1.33672518293067e-06	0.199874343359066
1.33672518293067e-06	0.199874343359066
1.33672518293068e-06	0.199874343359066
1.33672518293068e-06	0.199874343359066
1.33672518293068e-06	0.199874343359066
1.33672518293068e-06	0.199874343359066
1.33672518293069e-06	0.199874343359066
1.33672518293069e-06	0.199874343359066
1.33672518293069e-06	0.199874343359066
1.33672518293069e-06	0.199874343359066
1.33672518293069e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.3367251829307e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293071e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066
1.33672518293072e-06	0.199874343359066


==> src/data/T2_quadratic_val_fct.txt <==
0	48309756765.7019
0.25	17709529032.0784
0.5	13144815501.725
0.75	12816761570.0008
1	12793184948.8031
1.25	12791491092.9167
1.5	12791369915.0212
1.75	12791361266.6781
2	12791360649.9787
2.25	12791360606.0141
2.5	12791360602.8801
2.75	12791360602.6567
3	12791360602.6408
3.25	12791360602.6397
3.5	12791360602.6396
3.75	12791360602.6396
4	12791360602.6396
4.25	12791360602.6396
4.5	12791360602.6396
4.75	12791360602.6396
5	12791360602.6396
5.25	12791360602.6396
5.5	12791360602.6396
5.75	12791360602.6396
6	12791360602.6396
6.25	12791360602.6396
6.5	12791360602.6396
6.75	12791360602.6396
7	12791360602.6396
7.25	12791360602.6396
7.5	12791360602.6396
7.75	12791360602.6396
8	12791360602.6396
8.25	12791360602.6396
8.5	12791360602.6396
8.75	12791360602.6396
9	12791360602.6396
9.25	12791360602.6396
9.5	12791360602.6396
9.75	12791360602.6396
10	12791360602.6396
10.25	12791360602.6396
10.5	12791360602.6396
10.75	12791360602.6396
11	12791360602.6396
11.25	12791360602.6396
11.5	12791360602.6396
11.75	12791360602.6396
12	12791360602.6396
12.25	12791360602.6396
12.5	12791360602.6396
12.75	12791360602.6396
13	12791360602.6396
13.25	12791360602.6396
13.5	12791360602.6396
13.75	12791360602.6396
14	12791360602.6396
14.25	12791360602.6396
14.5	12791360602.6396
14.75	12791360602.6396
15	12791360602.6396
15.25	12791360602.6396
15.5	12791360602.6396
15.75	12791360602.6396
16	12791360602.6396
16.25	12791360602.6396
16.5	12791360602.6396
16.75	12791360602.6396
17	12791360602.6396
17.25	12791360602.6396
17.5	12791360602.6396
17.75	12791360602.6396
18	12791360602.6396
18.25	12791360602.6396
18.5	12791360602.6396
18.75	12791360602.6396
19	12791360602.6396
19.25	12791360602.6396
19.5	12791360602.6396
19.75	12791360602.6396
20	12791360602.6396
20.25	12791360602.6396
20.5	12791360602.6396
20.75	12791360602.6396
21	12791360602.6396
21.25	12791360602.6396
21.5	12791360602.6396
21.75	12791360602.6396
22	12791360602.6396
22.25	12791360602.6396
22.5	12791360602.6396
22.75	12791360602.6396
23	12791360602.6396
23.25	12791360602.6396
23.5	12791360602.6396
23.75	12791360602.6396
24	12791360602.6396
24.25	12791360602.6396
24.5	12791360602.6396
24.75	12791360602.6396
25	12791360602.6396


==> src/data/T2_val_fct.txt <==
0	3406180.09932433
0.25	1947479.76324562
0.5	662009.39620202
0.75	67724.3893169921
1	5565.60684248692
1.25	4082.67434947195
1.5	3476.84025220812
1.75	2049.17116203361
2	1554.05222183769
2.25	1276.62745058089
2.5	1013.15669661271
2.75	784.087505664919
3	605.395827804669
3.25	469.697601665992
3.5	256.387640900544
3.75	101.082597034781
4	48.8198268346599
4.25	17.5959332567585
4.5	6.58686724677735
4.75	4.90572233915165
5	2.89362074078245
5.25	1.46935282275969
5.5	0.610212036112978
5.75	0.374327349798229
6	0.325581894985593
6.25	0.274358710615147
6.5	0.231297689603806
6.75	0.195594632916398
7	0.164266310490054
7.25	0.0900533723343758
7.5	0.0752983199882113
7.75	0.0674609218149932
8	0.0617736856175803
8.25	0.0504728613920888
8.5	0.0290368573996583
8.75	0.0236503738212226
9	0.0202597779965895
9.25	0.0169308936547065
9.5	0.0135939549060446
9.75	0.0101946342593357
10	0.00577092718119575
10.25	0.000505762822393306
10.5	0.000202076728077551
10.75	8.74016674066509e-05
11	2.94683095782369e-05
11.25	2.17217987399294e-05
11.5	1.28335848991936e-05
11.75	6.33840394284808e-06
12	2.25499038364007e-06
12.25	1.26261339980304e-06
12.5	8.96278243477149e-07
12.75	7.89122293327385e-07
13	6.77027787548089e-07
13.25	5.72873807416811e-07
13.5	4.79086908285553e-07
13.75	2.45180671268651e-07
14	1.08291579283705e-07
14.25	1.15876010125762e-07
14.5	4.86437083243374e-08
14.75	3.81312616615357e-08
15	2.79259854910811e-08
15.25	1.82635581151494e-08
15.5	6.92275851288536e-09
15.75	4.9076458881504e-10
16	2.47224300651008e-10
16.25	1.30422337783028e-10
16.5	6.3708178985133e-11
16.75	5.57110506479243e-11
17	4.56788629950233e-11
17.25	3.22571495084687e-11
17.5	2.54974145706215e-11
17.75	1.9973589689878e-11
18	1.9068831154136e-11
18.25	1.83466126216112e-11
18.5	1.69296455737202e-11
18.75	1.35925045501823e-11
19	8.76257775428237e-12
19.25	6.99530664873323e-12
19.5	6.0545108019599e-12
19.75	5.41731736601737e-12
20	4.93451199693388e-12
20.25	4.54735668861423e-12
20.5	4.22687984885016e-12
20.75	3.95637725941571e-12
21	3.72509900611772e-12
21.25	3.52556546944543e-12
21.5	3.35227610138707e-12
21.75	3.20102733526555e-12
22	3.06852171897592e-12
22.25	2.95212930580223e-12
22.5	2.84973061716607e-12
22.75	2.75960518397781e-12
23	2.68032519536404e-12
23.25	2.61073598861774e-12
23.5	2.54991001084198e-12
23.75	2.49710022593178e-12
24	2.45168524015451e-12
24.25	2.41310346193148e-12
24.5	2.3807041945141e-12
24.75	2.35369555523915e-12
25	2.33124108620736e-12

